Visualization for Trust in Machine Learning Revisited: The State of the Field in 2023

Visualization for explainable and trustworthy machine learning remains one of the most important and heavily researched fields within information visualization and visual analytics with various application domains, such as medicine, finance, and bioinformatics. After our 2020 state-of-the-art report comprising 200 techniques, we have persistently collected peer-reviewed articles describing visualization techniques, categorized them based on the previously established categorization schema consisting of 119 categories, and provided the resulting collection of 542 techniques in an online survey browser. In this survey article, we present the updated findings of new analyses of this dataset as of fall 2023 and discuss trends, insights, and eight open challenges for using visualizations in machine learning. Our results corroborate the rapidly growing trend of visualization techniques for increasing trust in machine learning models in the past three years, with visualization found to help improve popular model explainability methods and check new deep learning architectures, for instance.

==> supplementary/src/authors-2020.txt <==
Thomas Mühlbacher, Harald Piringer
Jenny Hyunjung Lee, Kevin T. McDonnell, Alla Zelenyuk, Dan Imre, Klaus Mueller
Josua Krause, Adam Perer, Enrico Bertini
Dylan Cashman, Shah Rukh Humayoun, Florian Heimerl, Kendall Park, Subhajit Das, John Thompson, Bahador Saket, Abigail Mosca, John Stasko, Alex Endert, Mike Gleicher, Remco Chang
Chong Zhang, Jing Yang, F. Benjamin Zhan, Xi Gong, Jean D. Brender
Marco Cavallo, Çağatay Demiralp
Josua Krause, Aritra Dasgupta, Jordan Swartz, Yindalon Aphinyanaphongs, Enrico Bertini
Dylan Cashman, Adam Perer, Remco Chang, Hendrik Strobelt
Minsuk Kahng, Pierre Y. Andrews, Aditya Kalro, Duen Horng (Polo) Chau
David Gotz, Shun Sun, Nan Cao
Takanori Fujiwara, Jia-Kai Chou, Shilpika, Panpan Xu, Liu Ren, Kwan-Liu Ma
Mengchen Liu, Shixia Liu, Hang Su, Kelei Cao, Jun Zhu
Mengchen Liu, Jiaxin Shi, Kelei Cao, Jun Zhu, Shixia Liu
Nan-Chen Chen, Jina Suh, Johan Verwey, Gonzalo Ramos, Steven Drucker, Patrice Simard
Sebastian Bremm, Tatiana von Landesberger, Jürgen Bernard, Tobias Schreck
Qianwen Wang, Yao Ming, Zhihua Jin, Qiaomu Shen, Dongyu Liu, Micah J. Smith, Kalyan Veeramachaneni, Huamin Qu
Renato R. O. da Silva, Paulo E. Rauber, Rafael M. Martins, Rosane Minghim, Alexandru C. Telea
Bum Chul Kwon, Hannah Kim, Emily Wall, Jaegul Choo, Haesun Park, Alex Endert
Stef van den Elzen, Jarke J. van Wijk
Athanasios Vogogias, Jessie Kennedy, Daniel Archambault, Benjamin Bach, V. Anne Smith, Hannah Currant
Subhajit Das, Dylan Cashman, Remco Chang, Alex Endert
Sylvain Lespinats, Michaël Aupetit
Bum Chul Kwon, Ben Eysenbach, Janu Verma, Kenney Ng, Christopher deFilippi, Walter F. Stewart, Adam Perer
Marco Cavallo, Çağatay Demiralp
Haipeng Zeng, Hammad Haleem, Xavier Plantaz, Nan Cao, Huamin Qu
Jürgen Bernard, Eduard Dobermann, Michael Sedlmair, Dieter W. Fellner
Chanhee Park, Jina Lee, Hyunwoo Han, Kyungwon Lee
Bastian Rieck, Heike Leitte
Sugeerth Murugesan, Sana Malik, Fan Du, Eunyee Koh, Tuan Manh Lai
Nicola Pezzotti, Thomas Höllt, Jan van Gemert, Boudewijn P. F. Lelieveldt, Elmar Eisemann, Anna Vilanova
Dongyu Liu, Weiwei Cui, Kai Jin, Yuxiao Guo, Huamin Qu
Junpeng Wang, Liang Gou, Wei Zhang, Hao Yang, Han-Wei Shen
Thibault Lauge, Xavier Renard, Marie-Jeanne Lesot, Christophe Marsala, Marcin Detyniecki
Fangfang Zhou, Juncai Li, Wei Huang, Ying Zhao, Xiaoru Yuan, Xing Liang, Yang Shi
Jing Xia, Wei Chen, Yumeng Hou, Wanqi Hu, Xinxin Huang, David S. Ebert
Stephen Ingram, Tamara Munzner, Veronika Irvine, Melanie Tory, Steven Bergner, Torsten Möller
Eli T. Brown, Jingjing Liu, Carla E. Brodley, Remco Chang
Shusen Liu, Bei Wang, Peer Timo Bremer, Valerio Pascucci
Bilal Alsallakh, Amin Jourabloo, Mao Ye, Xiaoming Liu, Liu Ren
Junpeng Wang, Liang Gou, Han-Wei Shen, Hao Yang
Yuanzhe Chen, Qing Cheny, Mingqian Zhaoz, Sebastien Boyerx, Kalyan Veeramachaneni, Huamin Qu
Yuxin Ma, Wei Chen, Xiaohong Ma, Jiayi Xu, Xinxin Huang, Ross Maciejewski, Anthony K. H. Tung
Cagatay Turkay, Aidan Slingsby, Kaisa Lahtinen, Sarah Butt, Jason Dykes
Bastian Rieck, Heike Leitte
Ke Xu, Meng Xia, Xing Mu, Yun Wang, Nan Cao
Justin Talbot, Bongshin Lee, Ashish Kapoor, Desney S. Tan
Thilo Spinner, Udo Schlegel, Hanna Schäfer, Mennatallah El-Assady
Michael Gleicher
Danilo B. Coimbra, Rafael M. Martins, Tácito TAT Neves, Alexandru C. Telea, Fernando V. Paulovich
Yuxin Ma, Tiankai Xie, Jundong Li, Ross Maciejewski
Bastian Rieck, Heike Leitte
Jayaraman J. Thiagarajan, Shusen Liu, Karthikeyan Natesan Ramamurthy, Peer-Timo Bremer
Yongsu Ahn, Yu-Ru Lin
Ángel Alexander Cabrera, Will Epperson, Fred Hohman, Minsuk Kahng, Jamie Morgenstern, Duen Horng (Polo) Chau
Jieqiong Zhao, Morteza Karimzadeh, Ali Masjedi, Taojun Wang, Xiwen Zhang, Melba M. Crawford, David S. Ebert
Michael Brooks, Saleema Amershi, Bongshin Lee, Steven M. Drucker, Ashish Kapoor, Patrice Simard
Thomas Höllt, Anna Vilanova, Nicola Pezzotti, Boudewijn P. F. Lelieveldt, Helwig Hauser
Jiao Sun, Qixin Zhu, Zhifei Liu, Xin Liu, Jihae Lee, Zhigang Su, Lei Shi, Ling Huang, Wei Xu
Fred Hohman, Andrew Head, Rich Caruana, Rob DeLine, Steven M. Drucker
Minsuk Kahng, Nikhil Thorat, Duen Horng (Polo) Chau, Fernanda B. Viégas, Martin Wattenberg
Junpeng Wang, Liang Gou, Hao Yang, Han-Wei Shen
Bernhard Fröhler, Torsten Möller, Christoph Heinzl
Rita Sevastjanova, Fabian Beck, Basil Ell, Cagatay Turkay, Rafael Henkin, Miriam Butt, Daniel Keim, Mennatallah El-Assady
Thorsten May, Andreas Bannach, James Davey, Tobias Ruppert, Jörn Kohlhammer
Junpeng Wang, Xiaotong Liu, Han-Wei Shen
Lin Yan, Yaodong Zhao, Paul Rosen, Carlos Scheidegger, Bei Wang
Harald Piringer, Wolfgang Berger, Jürgen Krasser
Anjul Tyagi, Zhen Cao, Tyler Estro, Erez Zadok, Klaus Mueller
Xun Zhao, Yanhong Wu, Dik Lun Lee, Weiwei Cui
Elisa Portes dos Santos Amorim, Emilio Vital Brazil, Joel Daniels, Paulo Joia, Luis Gustavo Nonato, Mario Costa Sousa
Josua Krause, Adam Perer, Enrico Bertini
Bruno Schneider, Dominik Jäckle, Florian Stoffel, Alexandra Diehl, Johannes Fuchs, Daniel Keim
Markus Bögl, Wolfgang Aigner, Peter Filzmoser, Theresia Gschwandtner, Tim Lammarsch, Alexander Rind, Silvia Miksch
Benjamin Höferlin, Rudolf Netzel, Markus Höferlin, Daniel Weiskopf, Gunther Heidemann
Josua Krause, Adam Perer, Kenney Ng
Lydia Boudjeloud-Assala, Philippe Pinheiro, Alexandre Blansche, Thomas Tamisier, Benoît Otjacques
Malgorzata Migut, Jan C. van Gemert, Marcel Worring
Vladimir Molchanov, Lars Linsen
Sara Johansson, Jimmy Johansson
Ehsan Sherkat, Seyednaser Nourashrafeddin, Evangelos E. Milios, Rosane Minghim
Luana Micallef, Iiris Sundin, Pekka Marttinen, Muhammad Ammad-ud-din, Tomi Peltola, Marta Soare, Giulio Jacucci, Samuel Kaski
Luciana Padua, Hendrik Schulze, Krešimir Matković, Claudio Delrieux
Paulo E. Rauber, Renato R. O. da Silva, Sandre Feringa, M. Emre Celebi, Alexandre X. Falcão, Alexandru C. Telea
Mohammad Chegini, Jürgen Bernard, Philip Berger, Alexei Sourin, Keith Andrews, Tobias Schreck
Biye Jiang, John Canny
Ashish Kapoor, Bongshin Lee, Desney Tan, Eric Horvitz
Lin Shao, Aishwarya Mahajan, Tobias Schreck, Dirk J. Lehmann
Cagatay Turkay, Julius Parulek, Nathalie Reuter, Helwig Hauser
Mohammad Chegini, Lin Shao, Robert Gregor, Dirk J. Lehmann, Keith Andrews, Tobias Schreck
Jason Chuang, Richard Socher
Yao Ming, Panpan Xu, Huamin Qu, Liu Ren
Paolo Tamagnini, Josua Krause, Aritra Dasgupta, Enrico Bertini
Adrianna Janik, Kris Sankaran, Anthony Ortiz
Dong Hyun Jeong, Caroline Ziemkiewicz, Brian Fisher, William Ribarsky, Remco Chang
Jaegul Choo, Hanseung Lee, Jaeyeon Kihm, Haesun Park
Hanseung Lee, Jaeyeon Kihm, Jaegul Choo, John Stasko, Haesun Park
Yunjia Sun, Edward Lank, Michael Terry
Yang Liu, Eunice Jun, Qisheng Li, Jeffrey Heer
Siming Chen, Natalia Andrienko, Gennady Andrienko, Linara Adilova, Jeremie Barlet, Jörg Kindermann, Phong H. Nguyen, Olivier Thonnard, Cagatay Turkay
Jiazhi Xia, Fenjin Ye, Wei Chen, Yusi Wang, Weifeng Chen, Yuxin Ma, Anthony K. H. Tung
Yunhai Wang, Jingting Li, Feiping Nie, Holger Theisel, Minglun Gong, Dirk J. Lehmann
Kaiyu Zhao, Matthew O. Ward, Elke A. Rundensteiner, Huong N. Higgins
Patricia J. Crossno, Daniel M. Dunlavy, Timothy M. Shead
Hendrik Strobelt, Sebastian Gehrmann, Hanspeter Pfister, Alexander M. Rush
Yang Zhao, Sotirios Tasoulis, Teemu Roos
Jiawei Zhang, Yang Wang, Piero Molino, Lezhi Li, David S. Ebert
Tobias Kauer, Sagar Joglekar, Miriam Redi, Luca M. Aiello, Daniele Quercia
Wolfgang Jentner, Rita Sevastjanova, Florian Stoffel, Daniel Keim, Jürgen Bernard, Mennatallah El-Assady
Supriya Garg, Julia E. Nam, I.V. Ramakrishnan, Klaus Mueller
Saleema Amershi, Max Chickering, Steven M. Drucker, Bongshin Lee, Patrice Simard, Jina Suh
Tran Van Long, Lars Linsen
Jaakko Peltonen, Jonathan Strahl, Patrik Floréen
Shusen Liu, Zhimin Li, Tao Li, Vivek Srikumar, Valerio Pascucci, Peer-Timo Bremer
Subhashis Hazarika, Haoyu Li, Ko-Chih Wang, Han-Wei Shen, Ching-Shan Chou
David Alvarez-Melis, Tommi S. Jaakkola
Xun Zhao, Weiwei Cui, Yanhong Wu, Haidong Zhang, Huamin Qu, Dongmei Zhang
Benjamin Karer, Inga Scheler, Hans Hagen
Dominik Jäckle, Michael Hund, Michael Behrisch, Daniel A. Keim, Tobias Schreck
Georgia Albuquerque, Martin Eisemannh, Marcus Magnor
Bastian Rieck, Heike Leitte
Gjorgji Strezoski, Marcel Worring
Todd Kulesza, Margaret Burnett, Weng-KeenWong, Simone Stumpf
Julian Stahnke, Marian Dörk, Boris Müller, Andreas Thom
Charles D. Stolper, Adam Perer, David Gotz
Paulo E. Rauber, Alexandre X. Falcão, Alexandru C. Telea
Yao Ming, Panpan Xu, Furui Cheng, Huamin Qu, Liu Ren
Sara Johansson Fernstad, Jane Shaw, Jimmy Johansson
Hanfei Lin, Siyuan Gao, David Gotz, Fan Du, Jingrui He, Nan Cao
Magdalena Jankowska, Vlado Kešelj, Evangelos Milios
Emily Saldanha, Brenda Praggastis, Todd Billow, Dustin Arendt
Bum Chul Kwon, Min-Je Choi, Joanne Taery Kim, Edward Choi, Young Bin Kim, Soonwook Kwon, Jimeng Sun, Jaegul Choo
Dylan Cashman, Geneviève Patterson, Abigail Mosca, Nathan Watts, Shannon Robinson, Remco Chang
Yao Ming, Huamin Qu, Enrico Bertini
Josua Krause, Aritra Dasgupta, Jean-Daniel Fekete, Enrico Bertini
Mike Sips, Boris Neubert, John P. Lewis, Pat Hanrahan
David Borland, Wenyuan Wang, Jonathan Zhang, Joshua Shrestha, David Gotz
Jose Gustavo S. Paiva, William Robson Schwartz, Helio Pedrini, Rosane Minghim
Hendrik Strobelt, Sebastian Gehrmann, Michael Behrisch, Adam Perer, Hanspeter Pfister, Alexander M. Rush
Xun Zhao, Yanhong Wu, Weiwei Cui, Xinnan Du, Yuan Chen, Yong Wang, Dik Lun Lee, Huamin Qu
Dominik Sacha, Matthias Kraus, Jürgen Bernard, Michael Behrisch, Tobias Schreck, Yuki Asano, Daniel A. Keim
Donghao Ren, Saleema Amershi, Bongshin Lee, Jina Suh, Jason D. Williams
Zafar Ahmed, Patrick Yost, Amy McGovern, Chris Weaver
Sriram Karthik Badam, Niklas Elmqvist, Jean-Daniel Fekete
Christin Seifert, Vedran Sabol, Wolfgang Kienreich
Andrada Tatu, Fabian Maaß, Ines Färber, Enrico Bertini
Fred Hohman, Haekyu Park, Caleb Robinson, Duen Horng (Polo) Chau
Takanori Fujiwara, Oh-Hyun Kwon, Kwan-Liu Ma
Tobias Schreck, Tatiana von Landesberger, Sebastian Bremm
Fred Hohman, Arjun Srinivasan, Steven M. Drucker
Bing Wang, Klaus Mueller
James Wexler, Mahima Pushkarna, Tolga Bolukbasi, Martin Wattenberg, Fernanda Viégas, Jimbo Wilson
Mennatallah El-Assady, Rita Sevastjanova, Daniel Keim, Christopher Collins
Chris Olah, Arvind Satyanarayan, Ian Johnson, Shan Carter, Ludwig Schubert, Katherine Ye, Alexander Mordvintsev
Mengchen Liu, Jiaxin Shi, Zhen Li, Chongxuan Li, Jun Zhu, Shixia Liu
Yolanda Gil, James Honaker, Shikhar Gupta, Yibo Ma, Vito D'Orazio, Daniel Garijo, Shruti Gadewar, Qifan Yang, Neda Jahanshad
Dustin Arendt, Emily Saldanha, Ryan Wesslen, Svitlana Volkova, Wenwen Dou
Christoph Kinkeldey, T Korjakow, Jesse J. Benjamin
Jürgen Bernard, Matthias Zeppelzauer, Markus Lehmann, Martin Müller, Michael Sedlmair
Marco Cavallo, Çağatay Demiralp
Thomas Mühlbacher, Lorenz Linhardt, Torsten Möller, Harald Piringer
Wolfgang Berger, Harald Piringer, Peter Filzmoser, Eduard Gröller
Jochen Görtler, Thilo Spinner, Dirk Streeb, Daniel Weiskopf, Oliver Deussen
Paulo Joia, Fabiano Petronetto, Luis G. Nonato
Yao Ming, Shaozu Cao, Ruixiang Zhang, Zhen Li, Yuanzhe Chen, Yangqiu Song, Huamin Qu
Jason Yosinski, Jeff Clune, Anh Nguyen, Thomas Fuchs, Hod Lipson
Josua Krause, Adam Perer, Enrico Bertini
Humberto S. Garcia Caballero, Michel A. Westenberg, Binyam Gebre, Jarke J. van Wijk
Mosab Khayat, Morteza Karimzadeh, Jieqiong Zhao, David S. Ebert
Dominik Sacha, Matthias Kraus, Daniel A. Keim, Min Chen
Rene Cutura, Stefan Holzer, Michaël Aupetit, Michael Sedlmair
Jürgen Bernard, Marco Hutter, Christian Ritter, Markus Lehmann, Michael Sedlmair, Matthias Zeppelzauer
Rafael M. Martins, Danilo B. Coimbra, Rosane Minghim, Alexandru C. Telea
Markus Bögl, Wolfgang Aigner, Peter Filzmoser, Theresia Gschwandtner, Tim Lammarsch, Silvia Miksch, Alexander Rind
Joseph MacInnes, Stephanie Santosa, William Wright
Shixia Liu, Jiannan Xiao, Junlin Liu, Xiting Wang, Jing Wu, Jun Zhu
Sagad Hamid, Adrian Derstroff, Sören Klemm, Quynh Quang Ngo, Xiaoyi Jiang, Lars Linsen
Malgorzata Migut, Marcel Worring
Wolfgang Kienreich, Christin Seifert
Shusen Liu, Bei Wang, Jayaraman J. Thiagarajan, Peer Timo Bremer, Valerio Pascucci
Minsuk Kahng, Dezhi Fang, Duen Horng (Polo) Chau
Xiaonan Ji, Han-Wei Shen, Alan Ritter, Raghu Machiraju, Po-Yin Yen
Shusen Liu, Peer-Timo Bremer, Jayaraman J. Thiagarajan, Vivek Srikumar, Bei Wang, Yarden Livnat, Valerio Pascucci
Bruno Schneider, Dominik Jäckle, Florian Stoffel, Alexandra Diehl, Johannes Fuchs, Daniel Keim
Sebastian Gehrmann, Hendrik Strobelt, Robert Krüger, Hanspeter Pfister, Alexander M. Rush
Bilal Alsallakh, Allan Hanbury, Helwig Hauser, Silvia Miksch, Andreas Rauber
Andreas Madsen
Gunjan Sehgal, Mrinal Rawat, Bindu Gupta, Garima Gupta, Geetika Sharma, Gautam Shroff
Daniel Engel, Klaus Greff, Christoph Garth, Keith Bein, Anthony Wexler, Bernd Hamann, Hans Hagen
Mario A. Cypko, Jan Wojdziak, Matthaeus Stoehr, Bettina Kirchner, Bernhard Preim, Andreas Dietz, Heinz U. Lemke, Steffen Oeltze-Jafra
Junghoon Chae, Shang Gao, Arvind Ramanthan, Chad Steed, Georgia D. Tourassi
Isabelle Roesch, Tobias Günther
Martin Schall, Dominik Sacha, Manuel Stein, Matthias O. Franz
David Gotz, Jimeng Sun
Matthew D. Zeiler, Rob Fergus
Kanit Wongsuphasawat, Daniel Smilkov, James Wexler, Jimbo Wilson, Dandelion Mané, Doug Fritz, Dilip Krishnan, Fernanda B. Viégas, Martin Wattenberg
Shaoliang Nie, Christopher G. Healey, Kalpesh Padia, Samuel Leeman-Munk, Jordan Riley Benson, Dave Caira, Saratendu Sethi, Ravi Devarajan
Michaël Aupetit
Lindsey Sawatzky, Steven Bergner, Fred Popowich
Paulo E. Rauber, Samuel G. Fadel, Alexandre X. Falcão, Alexandru C. Telea
Shunan Guo, Fan Du, Sana Malik, Eunyee Koh, Sungchul Kim, Zhicheng Liu, Donghyun Kim, Hongyuan Zha, Nan Cao

==> supplementary/src/authors-2023.txt <==
Michaël Aupetit
Supriya Garg, Julia E. Nam, I.V. Ramakrishnan, Klaus Mueller
Tran Van Long, Lars Linsen
Justin Talbot, Bongshin Lee, Ashish Kapoor, Desney S. Tan
Mike Sips, Boris Neubert, John P. Lewis, Pat Hanrahan
Sara Johansson Fernstad, Jimmy Johansson
Dong H. Jeong, Caroline Ziemkiewicz, Brian Fisher, William Ribarsky, Remco Chang
Patricia J. Crossno, Daniel M. Dunlavy, Timothy M. Shead
Christin Seifert, Vedran Sabol, Wolfgang Kienreich
Tobias Schreck, Tatiana von Landesberger, Sebastian Bremm
Harald Piringer, Wolfgang Berger, Jürgen Krasser
Malgorzata Migut, Marcel Worring
Joseph MacInnes, Stephanie Santosa, William Wright
Ashish Kapoor, Bongshin Lee, Desney Tan, Eric Horvitz
Stephen Ingram, Tamara Munzner, Veronika Irvine, Melanie Tory, Steven Bergner, Torsten Möller
Jaegul Choo, Hanseung Lee, Jaeyeon Kihm, Haesun Park
Stef van den Elzen, Jarke J. van Wijk
Cagatay Turkay, Julius Parulek, Nathalie Reuter, Helwig Hauser
Malgorzata Migut, Jan C. van Gemert, Marcel Worring
Thorsten May, Andreas Bannach, James Davey, Tobias Ruppert, Jörn Kohlhammer
Sylvain Lespinats, Michaël Aupetit
Sebastian Bremm, Tatiana von Landesberger, Jürgen Bernard, Tobias Schreck
Wolfgang Berger, Harald Piringer, Peter Filzmoser, Eduard Gröller
Georgia Albuquerque, Martin Eisemannh, Marcus Magnor
Zafar Ahmed, Patrick Yost, Amy McGovern, Chris Weaver
Andrada Tatu, Fabian Maaß, Ines Färber, Enrico Bertini, Tobias Schreck, Thomas Seidl, Daniel A. Keim
Jose Gustavo S. Paiva, William R. Schwartz, Helio Pedrini, Rosane Minghim
Hanseung Lee, Jaeyeon Kihm, Jaegul Choo, John Stasko, Haesun Park
Wolfgang Kienreich, Christin Seifert
Magdalena Jankowska, Vlado Kešelj, Evangelos E. Milios
Benjamin Höferlin, Rudolf Netzel, Markus Höferlin, Daniel Weiskopf, Gunther Heidemann
Daniel Engel, Klaus Greff, Christoph Garth, Keith Bein, Anthony Wexler, Bernd Hamann, Hans Hagen
Eli T. Brown, Jingjing Liu, Carla E. Brodley, Remco Chang
Elisa Portes dos Santos Amorim, Emilio V. Brazil, Joel Daniels, Paulo Joia, Luis G. Nonato, Mario C. Sousa
Thomas Mühlbacher, Harald Piringer
Michael Gleicher
Sara Johansson Fernstad, Jane Shaw, Jimmy Johansson
Kaiyu Zhao, Matthew O. Ward, Elke A. Rundensteiner, Huong N. Higgins
Matthew D. Zeiler, Rob Fergus
Charles D. Stolper, Adam Perer, David Gotz
Bastian Rieck, Heike Leitte
Luciana Padua, Hendrik Schulze, Krešimir Matković, Claudio Delrieux
Vladimir Molchanov, Lars Linsen
Rafael M. Martins, Danilo B. Coimbra, Rosane Minghim, Alexandru C. Telea
Shusen Liu, Bei Wang, Peer-Timo Bremer, Valerio Pascucci
Jenny Hyunjung Lee, Kevin T. McDonnell, Alla Zelenyuk, Dan Imre, Klaus Mueller
Josua Krause, Adam Perer, Enrico Bertini
David Gotz, Jimeng Sun
Jason Chuang, Richard Socher
Markus Bögl, Wolfgang Aigner, Peter Filzmoser, Theresia Gschwandtner, Tim Lammarsch, Silvia Miksch, Alexander Rind
Bilal Alsallakh, Allan Hanbury, Helwig Hauser, Silvia Miksch, Andreas Rauber
Jason Yosinski, Jeff Clune, Anh Nguyen, Thomas Fuchs, Hod Lipson
Renato R. O. da Silva, Paulo E. Rauber, Rafael M. Martins, Rosane Minghim, Alexandru C. Telea
Bastian Rieck, Heike Leitte
Bastian Rieck, Heike Leitte
Paulo E. Rauber, Renato R. O. da Silva, Sandre Feringa, M. Emre Celebi, Alexandre X. Falcão, Alexandru C. Telea
Shusen Liu, Bei Wang, Jayaraman J. Thiagarajan, Peer-Timo Bremer, Valerio Pascucci
Todd Kulesza, Margaret Burnett, Weng-Keen Wong, Simone Stumpf
Paulo Joia, Fabiano Petronetto, Luis G. Nonato
Danilo B. Coimbra, Rafael M. Martins, Tácito TAT Neves, Alexandru C. Telea, Fernando V. Paulovich
Michael Brooks, Saleema Amershi, Bongshin Lee, Steven M. Drucker, Ashish Kapoor, Patrice Simard
Markus Bögl, Wolfgang Aigner, Peter Filzmoser, Theresia Gschwandtner, Tim Lammarsch, Silvia Miksch, Alexander Rind
Saleema Amershi, Max Chickering, Steven M. Drucker, Bongshin Lee, Patrice Simard, Jina Suh
Fangfang Zhou, Juncai Li, Wei Huang, Ying Zhao, Xiaoru Yuan, Xing Liang, Yang Shi
Yang Zhao, Sotirios Tasoulis, Teemu Roos
Chong Zhang, Jing Yang, F. Benjamin Zhan, Xi Gong, Jean D. Brender, Peter H. Langlois, Scott Barlowe, Ye Zhao
Jing Xia, Wei Chen, Yumeng Hou, Wanqi Hu, Xinxin Huang, David S. Ebert
Cagatay Turkay, Aidan Slingsby, Kaisa Lahtinen, Sarah Butt, Jason Dykes
Julian Stahnke, Marian Dörk, Boris Müller, Andreas Thom
Bastian Rieck, Heike Leitte
Josua Krause, Adam Perer, Enrico Bertini
Josua Krause, Aritra Dasgupta, Jean-Daniel Fekete, Enrico Bertini
Josua Krause, Adam Perer, Kenney Ng
Minsuk Kahng, Dezhi Fang, Duen Horng (Polo) Chau
David Gotz, Shun Sun, Nan Cao
Bernhard Fröhler, Torsten Möller, Christoph Heinzl
Yuanzhe Chen, Qing Cheny, Mingqian Zhaoz, Sebastien Boyerx, Kalyan Veeramachaneni, Huamin Qu
Lydia Boudjeloud-Assala, Philippe Pinheiro, Alexandre Blansche, Thomas Tamisier, Benoît Otjacques
Haipeng Zeng, Hammad Haleem, Xavier Plantaz, Nan Cao, Huamin Qu
Kanit Wongsuphasawat, Daniel Smilkov, James Wexler, Jimbo Wilson, Dandelion Mané, Doug Fritz, Dilip Krishnan, Fernanda B. Viégas, Martin Wattenberg
Yunhai Wang, Jingting Li, Feiping Nie, Holger Theisel, Minglun Gong, Dirk J. Lehmann
Paolo Tamagnini, Josua Krause, Aritra Dasgupta, Enrico Bertini
Yunjia Sun, Edward Lank, Michael Terry
Gjorgji Strezoski, Marcel Worring
Lin Shao, Aishwarya Mahajan, Tobias Schreck, Dirk J. Lehmann
Bruno Schneider, Dominik Jäckle, Florian Stoffel, Alexandra Diehl, Johannes Fuchs, Daniel A. Keim
Donghao Ren, Saleema Amershi, Bongshin Lee, Jina Suh, Jason D. Williams
Paulo E. Rauber, Samuel G. Fadel, Alexandre X. Falcão, Alexandru C. Telea
Jaakko Peltonen, Jonathan Strahl, Patrik Floréen
Yao Ming, Shaozu Cao, Ruixiang Zhang, Zhen Li, Yuanzhe Chen, Yangqiu Song, Huamin Qu
Luana Micallef, Iiris Sundin, Pekka Marttinen, Muhammad Ammad-ud-din, Tomi Peltola, Marta Soare, Giulio Jacucci, Samuel Kaski
Yuxin Ma, Wei Chen, Xiaohong Ma, Jiayi Xu, Xinxin Huang, Ross Maciejewski, Anthony K. H. Tung
Mengchen Liu, Jiaxin Shi, Zhen Li, Chongxuan Li, Jun Zhu, Shixia Liu
Bum Chul Kwon, Hannah Kim, Emily Wall, Jaegul Choo, Haesun Park, Alex Endert
Josua Krause, Aritra Dasgupta, Jordan Swartz, Yindalon Aphinyanaphongs, Enrico Bertini
Biye Jiang, John Canny
Dominik Jäckle, Michael Hund, Michael Behrisch, Daniel A. Keim, Tobias Schreck
Mario A. Cypko, Jan Wojdziak, Matthaeus Stoehr, Bettina Kirchner, Bernhard Preim, Andreas Dietz, Heinz U. Lemke, Steffen Oeltze-Jafra
Junghoon Chae, Shang Gao, Arvind Ramanthan, Chad Steed, Georgia D. Tourassi
Jürgen Bernard, Eduard Dobermann, Michael Sedlmair, Dieter W. Fellner
Sriram Karthik Badam, Niklas Elmqvist, Jean-Daniel Fekete
Xun Zhao, Yanhong Wu, Weiwei Cui, Xinnan Du, Yuan Chen, Yong Wang, Dik Lun Lee, Huamin Qu
Lin Yan, Yaodong Zhao, Paul Rosen, Carlos Scheidegger, Bei Wang
Jiazhi Xia, Fenjin Ye, Wei Chen, Yusi Wang, Weifeng Chen, Yuxin Ma, Anthony K. H. Tung
Bing Wang, Klaus Mueller
Junpeng Wang, Liang Gou, Hao Yang, Han-Wei Shen
Athanasios Vogogias, Jessie Kennedy, Daniel Archambault, Benjamin Bach, V. Anne Smith, Hannah Currant
Jayaraman J. Thiagarajan, Shusen Liu, Karthikeyan Natesan Ramamurthy, Peer-Timo Bremer
Jiao Sun, Qixin Zhu, Zhifei Liu, Xin Liu, Jihae Lee, Zhigang Su, Lei Shi, Ling Huang, Wei Xu
Hendrik Strobelt, Sebastian Gehrmann, Hanspeter Pfister, Alexander M. Rush
Ehsan Sherkat, Seyednaser Nourashrafeddin, Evangelos E. Milios, Rosane Minghim
Rita Sevastjanova, Fabian Beck, Basil Ell, Cagatay Turkay, Rafael Henkin, Miriam Butt, Daniel A. Keim, Mennatallah El-Assady
Gunjan Sehgal, Mrinal Rawat, Bindu Gupta, Garima Gupta, Geetika Sharma, Gautam Shroff
Bruno Schneider, Dominik Jäckle, Florian Stoffel, Alexandra Diehl, Johannes Fuchs, Daniel A. Keim
Martin Schall, Dominik Sacha, Manuel Stein, Matthias O. Franz
Dominik Sacha, Matthias Kraus, Jürgen Bernard, Michael Behrisch, Tobias Schreck, Yuki Asano, Daniel A. Keim
Paulo E. Rauber, Alexandre X. Falcão, Alexandru C. Telea
Nicola Pezzotti, Thomas Höllt, Jan van Gemert, Boudewijn P. F. Lelieveldt, Elmar Eisemann, Anna Vilanova
Chris Olah, Arvind Satyanarayan, Ian Johnson, Shan Carter, Ludwig Schubert, Katherine Ye, Alexander Mordvintsev
Shaoliang Nie, Christopher G. Healey, Kalpesh Padia, Samuel Leeman-Munk, Jordan Riley Benson, Dave Caira, Saratendu Sethi, Ravi Devarajan
Thomas Mühlbacher, Lorenz Linhardt, Torsten Möller, Harald Piringer
Shusen Liu, Peer-Timo Bremer, Jayaraman J. Thiagarajan, Vivek Srikumar, Bei Wang, Yarden Livnat, Valerio Pascucci
Shixia Liu, Jiannan Xiao, Junlin Liu, Xiting Wang, Jing Wu, Jun Zhu
Dongyu Liu, Weiwei Cui, Kai Jin, Yuxiao Guo, Huamin Qu
Mengchen Liu, Jiaxin Shi, Kelei Cao, Jun Zhu, Shixia Liu
Mengchen Liu, Shixia Liu, Hang Su, Kelei Cao, Jun Zhu
Hanfei Lin, Siyuan Gao, David Gotz, Fan Du, Jingrui He, Nan Cao
Thibault Laugel, Xavier Renard, Marie-Jeanne Lesot, Christophe Marsala, Marcin Detyniecki
Bum Chul Kwon, Ben Eysenbach, Janu Verma, Kenney Ng, Christopher deFilippi, Walter F. Stewart, Adam Perer
Josua Krause, Adam Perer, Enrico Bertini
Tobias Kauer, Sagar Joglekar, Miriam Redi, Luca M. Aiello, Daniele Quercia
Benjamin Karer, Inga Scheler, Hans Hagen
Minsuk Kahng, Pierre Y. Andrews, Aditya Kalro, Duen Horng (Polo) Chau
Wolfgang Jentner, Rita Sevastjanova, Florian Stoffel, Daniel A. Keim, Jürgen Bernard, Mennatallah El-Assady
Mennatallah El-Assady, Rita Sevastjanova, Daniel A. Keim, Christopher Collins
Rene Cutura, Stefan Holzer, Michaël Aupetit, Michael Sedlmair
Nan-Chen Chen, Jina Suh, Johan Verwey, Gonzalo Ramos, Steven M. Drucker, Patrice Simard
Mohammad Chegini, Lin Shao, Robert Gregor, Dirk J. Lehmann, Keith Andrews, Tobias Schreck
Marco Cavallo, Çağatay Demiralp
Dylan Cashman, Geneviève Patterson, Abigail Mosca, Nathan Watts, Shannon Robinson, Remco Chang
Jürgen Bernard, Matthias Zeppelzauer, Markus Lehmann, Martin Müller, Michael Sedlmair
David Alvarez-Melis, Tommi S. Jaakkola
Bilal Alsallakh, Amin Jourabloo, Mao Ye, Xiaoming Liu, Liu Ren
Xun Zhao, Weiwei Cui, Yanhong Wu, Haidong Zhang, Huamin Qu, Dongmei Zhang
Xun Zhao, Yanhong Wu, Dik Lun Lee, Weiwei Cui
Jieqiong Zhao, Morteza Karimzadeh, Ali Masjedi, Taojun Wang, Xiwen Zhang, Melba M. Crawford, David S. Ebert
Jiawei Zhang, Yang Wang, Piero Molino, Lezhi Li, David S. Ebert
Ke Xu, Meng Xia, Xing Mu, Yun Wang, Nan Cao
Junpeng Wang, Xiaotong Liu, Han-Wei Shen
Junpeng Wang, Liang Gou, Han-Wei Shen, Hao Yang
Junpeng Wang, Liang Gou, Wei Zhang, Hao Yang, Han-Wei Shen
Qianwen Wang, Yao Ming, Zhihua Jin, Qiaomu Shen, Dongyu Liu, Micah J. Smith, Kalyan Veeramachaneni, Huamin Qu
Anjul Tyagi, Zhen Cao, Tyler Estro, Erez Zadok, Klaus Mueller
Hendrik Strobelt, Sebastian Gehrmann, Michael Behrisch, Adam Perer, Hanspeter Pfister, Alexander M. Rush
Lindsey Sawatzky, Steven Bergner, Fred Popowich
Emily Saldanha, Brenda Praggastis, Todd Billow, Dustin Arendt
Dominik Sacha, Matthias Kraus, Daniel A. Keim, Min Chen
Isabelle Roesch, Tobias Günther
Chanhee Park, Jina Lee, Hyunwoo Han, Kyungwon Lee
Sugeerth Murugesan, Sana Malik, Fan Du, Eunyee Koh, Tuan Manh Lai
Yao Ming, Huamin Qu, Enrico Bertini
Yao Ming, Panpan Xu, Huamin Qu, Liu Ren
Andreas Madsen
Shusen Liu, Zhimin Li, Tao Li, Vivek Srikumar, Valerio Pascucci, Peer-Timo Bremer
Yang Liu, Eunice Jun, Qisheng Li, Jeffrey Heer
Bum Chul Kwon, Min-Je Choi, Joanne Taery Kim, Edward Choi, Young Bin Kim, Soonwook Kwon, Jimeng Sun, Jaegul Choo
Christoph Kinkeldey, Tim Korjakow, Jesse J. Benjamin
Minsuk Kahng, Nikhil Thorat, Duen Horng (Polo) Chau, Fernanda B. Viégas, Martin Wattenberg
Xiaonan Ji, Han-Wei Shen, Alan Ritter, Raghu Machiraju, Po-Yin Yen
Adrianna Janik, Kris Sankaran, Anthony Ortiz
Yifei Huang, Yuhua Liu, Chenhui Li, Changbo Wang
Thomas Höllt, Anna Vilanova, Nicola Pezzotti, Boudewijn P. F. Lelieveldt, Helwig Hauser
Fred Hohman, Arjun Srinivasan, Steven M. Drucker
Fred Hohman, Andrew Head, Rich Caruana, Rob DeLine, Steven M. Drucker
Sagad Hamid, Adrian Derstroff, Sören Klemm, Quynh Quang Ngo, Xiaoyi Jiang, Lars Linsen
Shunan Guo, Fan Du, Sana Malik, Eunyee Koh, Sungchul Kim, Zhicheng Liu, Donghyun Kim, Hongyuan Zha, Nan Cao
Yolanda Gil, James Honaker, Shikhar Gupta, Yibo Ma, Vito D'Orazio, Daniel Garijo, Shruti Gadewar, Qifan Yang, Neda Jahanshad
Subhajit Das, Dylan Cashman, Remco Chang, Alex Endert
Siming Chen, Natalia Andrienko, Gennady Andrienko, Linara Adilova, Jeremie Barlet, Jörg Kindermann, Phong H. Nguyen, Olivier Thonnard, Cagatay Turkay
Mohammad Chegini, Jürgen Bernard, Philip Berger, Alexei Sourin, Keith Andrews, Tobias Schreck
Marco Cavallo, Çağatay Demiralp
Marco Cavallo, Çağatay Demiralp
Dylan Cashman, Shah Rukh Humayoun, Florian Heimerl, Kendall Park, Subhajit Das, John Thompson, Bahador Saket, Abigail Mosca, John Stasko, Alex Endert, Michael Gleicher, Remco Chang
Ángel Alexander Cabrera, Will Epperson, Fred Hohman, Minsuk Kahng, Jamie Morgenstern, Duen Horng (Polo) Chau
Humberto S. Garcia Caballero, Michel A. Westenberg, Binyam Gebre, Jarke J. van Wijk
Jürgen Bernard, Marco Hutter, Christian Ritter, Markus Lehmann, Michael Sedlmair, Matthias Zeppelzauer
Dustin Arendt, Emily Saldanha, Ryan Wesslen, Svitlana Volkova, Wenwen Dou
Fumeng Yang, Zhuanyi Huang, Jean Scholtz, Dustin L. Arendt
Weikai Yang, Zhen Li, Mengchen Liu, Yafeng Lu, Kelei Cao, Ross Maciejewski, Shixia Liu
James Wexler, Mahima Pushkarna, Tolga Bolukbasi, Martin Wattenberg, Fernanda B. Viégas, Jimbo Wilson
Daniel Karl I. Weidele, Justin D. Weisz, Erick Oduor, Michael Muller, Josh Andres, Alexander Gray, Dakuo Wang
Qianwen Wang, Zhenhua Xu, Zhutian Chen, Yong Wang, Shixia Liu, Huamin Qu
Qianwen Wang, Jun Yuan, Shuxin Chen, Hang Su, Huamin Qu, Shixia Liu
Junpeng Wang, Wei Zhang, Hao Yang
Xumeng Wang, Wei Chen, Jiazhi Xia, Zexian Chen, Dongshi Xu, Xiangyang Wu, Mingliang Xu, Tobias Schreck
Dong Sun, Zezheng Feng, Yuanzhe Chen, Yong Wang, Jia Zeng, Mingxuan Yuan, Ting-Chuen Pong, Huamin Qu
Thilo Spinner, Udo Schlegel, Hanna Schäfer, Mennatallah El-Assady
Akshat Shrivastava, Jeffrey Heer
Qiaomu Shen, Yanhong Wu, Yuzhe Jiang, Wei Zeng, Alexis K. H. Lau, Anna Vilanova, Huamin Qu
Udo Schlegel, Eren Cakmak, Hiba Arnout, Mennatallah El-Assady, Daniela Oelke, Daniel A. Keim
Saroj Sahoo, Matthew Berger
Michael Pühringer, Andreas Hinterreiter, Marc Streit
Jiacheng Pan, Dongming Han, Fangzhou Guo, Da-Wei Zhou, Nan Cao, Jingrui He, Mingliang Xu, Wei Chen
Yao Ming, Panpan Xu, Furui Cheng, Huamin Qu, Liu Ren
Yuxin Ma, Tiankai Xie, Jundong Li, Ross Maciejewski
Quan Li, Xiguang Wei, Huanbin Lin, Yang Liu, Tianjian Chen, Xiaojuan Ma
Mingwei Li, Zhenge Zhao, Carlos Scheidegger
Yiran Li, Takanori Fujiwara, Yong K.Choi, Katherine K. Kim, Kwan-Liu Ma
Fritz Lekschas, Brant Peterson, Daniel Haehn, Eric Ma, Nils Gehlenborg, Hanspeter Pfister
Mosab Khayat, Morteza Karimzadeh, Jieqiong Zhao, David S. Ebert
Daniel Jönsson, Gabriel Eilertsen, Hezi Shi, Jianmin Zheng, Anders Ynnerman, Jonas Unger
David Johnson, Giuseppe Carenini, Gabriel Murray
Theo Jaunet, Romain Vuillemot, Christian Wolf
Fred Hohman, Kanit Wongsuphasawat, Mary Beth Kery, Kayur Patel
Fred Hohman, Haekyu Park, Caleb Robinson, Duen Horng (Polo) Chau
Wenbin He, Teng-Yok Lee, Jeroen van Baar, Kent Wittenburg, Han-Wei Shen
Subhashis Hazarika, Haoyu Li, Ko-Chih Wang, Han-Wei Shen, Ching-Shan Chou
Jochen Görtler, Thilo Spinner, Dirk Streeb, Daniel Weiskopf, Oliver Deussen
Oscar Gomez, Steffen Holter, Jun Yuan, Enrico Bertini
Michael Gleicher, Aditya Barve, Xinyi Yu, Florian Heimerl
Sebastian Gehrmann, Hendrik Strobelt, Robert Krueger, Hanspeter Pfister, Alexander M. Rush
Takanori Fujiwara, Jia-Kai Chou, Shilpika, Panpan Xu, Liu Ren, Kwan-Liu Ma
Takanori Fujiwara, Oh-Hyun Kwon, Kwan-Liu Ma
Subhajit Das, Shenyu Xu, Michael Gleicher, Remco Chang, Alex Endert
Dennis Collaris, Jarke J. van Wijk
Angelos Chatzimparmpas, Rafael M. Martins, Andreas Kerren
Dylan Cashman, Adam Perer, Remco Chang, Hendrik Strobelt
David Borland, Wenyuan Wang, Jonathan Zhang, Joshua Shrestha, David Gotz
Alex Bäuerle, Heiko Neumann, Timo Ropinski
Yongsu Ahn, Yu-Ru Lin
Alexandra Zytek, Dongyu Liu, Rhema Vaithianathan, Kalyan Veeramachaneni
Jianlong Zhou, Weidong Huang, Fang Chen
Yu Zhang, Bob Coecke, Min Chen
Xiaoyu Zhang, Takanori Fujiwara, Senthil Chandrasegaran, Michael P. Brundage, Thurston Sexton, Alden Dima, Kwan-Liu Ma
Hanbyul Yeon, Hyesook Son, Yun Jang
Sriram Yarlagadda, David J. Scroggins, Fang Cao, Yeshwanth Devabhaktuni, Franklin Buitron, Eli T. Brown
Weikai Yang, Xiting Wang, Jie Lu, Wenwen Dou, Shixia Liu
Ke Xu, Jun Yuan, Yifang Wang, Claudio T. Silva, Enrico Bertini
Peng Xie, Wenyuan Tao, Jie Li, Wentao Huang, Siming Chen
Tiankai Xie, Yuxin Ma, Hanghang Tong, My T. Thai, Ross Maciejewski
Xiao Xie, Fan Du, Yingcai Wu
Yulu Xia, Kehan Cheng, Zhuoyue Cheng, Yunbo Rao, Jiansu Pu
Junpeng Wang, Wei Zhang, Hao Yang, Chin-Chia Michael Yeh, Liang Wang
Junpeng Wang, Wei Zhang, Liang Wang, Hao Yang
Qianwen Wang, William Alexander, Jack Pegg, Huamin Qu, Min Chen
Zijie J. Wang, Robert Turko, Omar Shaikh, Haekyu Park, Nilaksh Das, Fred Hohman, Minsuk Kahng, Duen Horng (Polo) Chau
Zonglin Tian, Xiaorui Zhai, Daan van Driel, Gijs van Steenpaal, Mateus Espadoto, Alexandru C. Telea
Lebna V. Thomas, Jiahao Deng, Eli T. Brown
Delyar Tabatabai, Anita Ruangrotsakun, Jed Irvine, Jonathan Dodge, Zeyad Shureih, Kin-Ho Lam, Margaret Burnett, Alan Fern, Minsuk Kahng
Josef Suschnigg, Belgin Mutlu, Georgios Koutroulis, Vedran Sabol, Stefan Thalmann, Tobias Schreck
Guodao Sun, Sujia Zhu, Qi Jiang, Wang Xia, Ronghua Liang
Hendrik Strobelt, Benjamin Hoover, Arvind Satyanarayan, Sebastian Gehrmann
Thilo Spinner, Udo Schlegel, Martin Schall, Fabian Sperrle, Rita Sevastjanova, Beatrice Gobbo, Julius Rauscher, Mennatallah El-Assady, Daniel A. Keim
Fabian Sperrle, Hanna Schäfer, Mennatallah El-Assady
Jingyi Shen, Han-Wei Shen
Rita Sevastjanova, Wolfgang Jentner, Fabian Sperrle, Rebecca Kehlbeck, Jürgen Bernard, Mennatallah El-Assady
Rita Sevastjanova, Aikaterini-Lida Kalouli, Christin Beck, Hanna Schäfer, Mennatallah El-Assady
Dewen Seng, Jiaming Zhang, Xiaoying Shi
Philipp Schader, Raphael Beckmann, Lukas Graner, Jürgen Bernard
Chiradeep Roy, Mahsan Nourani, Donald R. Honeycutt, Jeremy E. Block, Tahrima Rahman, Eric D. Ragan, Nicholas Ruozzi, Vibhav Gogate
Neda Rostamzadeh, Sheikh S. Abdullah, Kamran Sedig, Amit X. Garg, Eric McArthur
Diego Rojo, Nyi Nyi Htun, Denis Parra, Robin De Croon, Katrien Verbert
Archit Rathore, Nithin Chalapathi, Sourabh Palande, Bei Wang
Cheonbok Park, Soyoung Yang, Inyoup Na, Sunghyo Chung, Sungbok Shin, Bum Chul Kwon, Deokgun Park, Jaegul Choo
Heungseok Park, Yoonsoo Nam, Ji-Hoon Kim, Jaegul Choo
Jorge Piazentin Ono, Sonia Castelo, Roque Lopez, Enrico Bertini, Juliana Freire, Claudio T. Silva
Mahsan Nourani, Chiradeep Roy, Jeremy E. Block, Donald R. Honeycutt, Tahrima Rahman, Eric Ragan, Vibhav Gogate
Su Nguyen, Binh Tran
Mário Popolin Neto, Fernando V. Paulovich
Tanja Munz, Dirk Väth, Paul Kuznecov, Thang Vu, Daniel Weiskopf
Swati Mishra, Jeffrey M. Rzeszotarski
Linhao Meng, Yating Wei, Rusheng Pan, Shuyue Zhou, Jianwei Zhang, Wei Chen
Wilson E. Marcílio-Jr, Danilo M. Eler, Fernando V. Paulovich, José F. Rodrigues-Jr, Almir O. Artero
Wilson E. Marcílio-Jr, Danilo M. Eler
Wilson E. Marcílio-Jr, Danilo M. Eler, Rogério E. Garcia
Yuxin Ma, Ross Maciejewski
Yuxin Ma, Arlen Fan, Jingrui He, Arun Reddy Nelakurthi, Ross Maciejewski
Yafeng Lu, Michael Steptoe, Verica Buchanan, Nancy Cooke, Ross Maciejewski
Pei-Shan Lo, Jian-Lin Wu, Syu-Ting Deng, Ko-Chih Wang
Raymond Li, Wen Xiao, Lanjun Wang, Hyeju Jang, Giuseppe Carenini
Zeyu Li, Changhong Zhang, Yi Zhang, Jiawan Zhang
Guan Li, Junpeng Wang, Han-Wei Shen, Kaixin Chen, Guihua Shan, Zhonghua Lu
Jean Lee, Hoyoul Luis Youn, Nicholas Stevens, Josiah Poon, Soyeon Caren Han
Cedric Krause, Shivam Agarwal, Mohammad Ghoniem, Fabian Beck
Johannes Knittel, Andres Lalama, Steffen Koch, Thomas Ertl
Chris Kim, Xiao Lin, Christopher Collins, Graham W. Taylor, Mohamed R. Amer
Jaemin Jo, Sehi L'Yi, Bongshin Lee, Jinwook Seo
Xiaonan Ji, Yamei Tu, Wenbin He, Junpeng Wang, Han-Wei Shen, Po-Yin Yen
Xinyi Huang, Suphanut Jamonnak, Ye Zhao, Tsung Heng Wu, Wei Xu
Md Naimul Hoque, Klaus Mueller
Andreas Hinterreiter, Christian Steinparz, Moritz Schöfl, Holger Stitz, Marc Streit
Sam Hepenstal, Leishi Zhang, Neesha Kodagoda, B. L. William Wong
Xiaoyang Han, Han-Wei Shen, Guan Li, Xuyi Lu, Guihua Shan, Yangang Wang
Oscar Gomez, Steffen Holter, Jun Yuan, Enrico Bertini
Rafael Garcia, Tanja Munz, Daniel Weiskopf
Jules Françoise, Baptiste Caramiaux, Téo Sanchez
Mateus Espadoto, Gabriel Appleby, Ashley Suh, Dylan Cashman, Mingwei Li, Carlos Scheidegger, Erik W. Anderson, Remco Chang, Alexandru C. Telea
Jiahao Deng, Eli T. Brown
Subhajit Das, Bahador Saket, Bum Chul Kwon, Alex Endert
Subhajit Das, Alex Endert
Noptanit Chotisarn, Wissarut Pimanmassuriya, Sarun Gulyanon
Furui Cheng, Yao Ming, Huamin Qu
Changjian Chen, Jun Yuan, Yafeng Lu, Yang Liu, Hang Su, Songtao Yuan, Shixia Liu
Changjian Chen, Zhaowei Wang, Jing Wu, Xiting Wang, Lan-Zhe Guo, Yu-Feng Li, Shixia Liu
Angelos Chatzimparmpas, Rafael M. Martins, Kostiantyn Kucher, Andreas Kerren
Angelos Chatzimparmpas, Rafael M. Martins, Kostiantyn Kucher, Andreas Kerren
Dylan Cashman, Shenyu Xu, Subhajit Das, Florian Heimerl, Cong Liu, Shah Rukh Humayoun, Michael Gleicher, Alex Endert, Remco Chang
Fang Cao, Yuanwei Tu, Eli T. Brown
Humberto S. Garcia Caballero, Alberto Corvò, Fokke van Meulen, Pedro Fonseca, Sebasitaan Overeem, Jarke J. van Wijk, Michel A. Westenberg
Adrien Bibal, Antoine Clarinval, Bruno Dumas, Benoît Frénay
Yali Bian, Chris North, Eric Krokos, Sarah Joseph
Jürgen Bernard, Marco Hutter, Matthias Zeppelzauer, Michael Sedlmair, Tamara Munzner
Jürgen Bernard, Marco Hutter, Michael Sedlmair, Matthias Zeppelzauer, Tamara Munzner
Mohammad Alharbi, Matthew Roach, Tom Cheesman, Robert S. Laramee
Alexandra Zytek, Dongyu Liu, Rhema Vaithianathan, Kalyan Veeramachaneni
Zhenge Zhao, Panpan Xu, Carlos Scheidegger, Liu Ren
Yanling Zhang, Haolin Liu, Xiaoju Dong, Chenlu Li, Zexi Zhang
Jun Yuan, Jesse Vig, Nazneen Rajani
Xiwei Xuan, Xiaoyu Zhang, Oh-Hyun Kwon, Kwan-Liu Ma
Tiankai Xie, Yuxin Ma, Jian Kang, Hanghang Tong, Ross Maciejewski
Xingbo Wang, Jianben He, Zhihua Jin, Muqiao Yang, Yong Wang, Huamin Qu
Reshika Palaniyappan Velumani, Meng Xia, Jun Han, Chaoli Wang, Alexis K. H. Lau, Huamin Qu
Hendrik Strobelt, Jambay Kinley, Robert Krueger, Johanna Beyer, Hanspeter Pfister, Alexander M. Rush
Jan-Tobias Sohns, Michaela Schmitt, Fabian Jirasek, Hans Hasse, Heike Leitte
Venkatesh Sivaraman, Yiwei Wu, Adam Perer
Neda Rostamzadeh, Sheikh S. Abdullah, Kamran Sedig, Amit X. Garg, Eric McArthur
Aijuan Qian, Xiaoju Dong, Yanling Zhang, Chenlu Li
Jiansu Pu, Hui Shao, Boyang Gao, Zhengguo Zhu, Yanlin Zhu, Yunbo Rao, Yong Xiang
Haekyu Park, Nilaksh Das, Rahul Duggal, Austin P. Wright, Omar Shaikh, Fred Hohman, Duen Horng (Polo) Chau
Tácito Trindade de Araújo Tiburtino Neves, Rafael M. Martins, Danilo B. Coimbra, Kostiantyn Kucher, Andreas Kerren, Fernando V. Paulovich
Tanja Munz, Dirk Väth, Paul Kuznecov, Ngoc Thang Vu, Daniel Weiskopf
Aditi Mishra, Utkarsh Soni, Jinbin Huang, Chris Bryan
Zipeng Liu, Yang Wang, Jürgen Bernard, Tamara Munzner
Johannes Knittel, Steffen Koch, Tan Tang, Wei Chen, Yingcai Wu, Shixia Liu, Thomas Ertl
Smiti Kaul, David Borland, Nan Cao, David Gotz
Hyeon Jeon, Hyung-Kwon Ko, Jaemin Jo, Youngtaek Kim, Jinwook Seo
Tom Horak, Norine Coenen, Niklas Metzger, Christopher Hahn, Tamara Flemisch, Julián Méndez, Dennis Dimov, Bernd Finkbeiner, Raimund Dachselt
Andreas Hinterreiter, Peter Ruch, Holger Stitz, Martin Ennemoser, Jürgen Bernard, Hendrik Strobelt, Marc Streit
Wenbin He, Lincan Zou, Arvind Kumar Shekar, Liang Gou, Liu Ren
Jochen Görtler, Fred Hohman, Dominik Moritz, Kanit Wongsuphasawat, Donghao Ren, Rahul Nair, Marc Kirchner, Kayur Patel
Takanori Fujiwara, Xinhai Wei, Jian Zhao, Kwan-Liu Ma
Joscha Eirich, M. Münch, Dominik Jäckle, Michael Sedlmair, Jakob Bonart, Tobias Schreck
Klaus Eckelt, Andreas Hinterreiter, Patrick Adelberger, Conny Walchshofer, Vaishali Dhanoa, Christina Humer, Moritz Heckmann, Christian Steinparz, Marc Streit
Dennis Collaris, Jarke J. van Wijk
Dennis Collaris, Jarke J. van Wijk
Furui Cheng, Dongyu Liu, Fan Du, Yanna Lin, Alexandra Zytek, Haomin Li, Huamin Qu, Kalyan Veeramachaneni
Shiyu Cheng, Xiaochen Li, Guihua Shan, Beifang Niu, Yang Wang, MaoKang Luo
Changjian Chen, Jing Wu, Xiaohan Wang, Shouxing Xiang, Song-Hai Zhang, Qifeng Tang, Shixia Liu
Quan Ze Chen, Tobias Schnabel, Besmira Nushi, Saleema Amershi
Angelos Chatzimparmpas, Rafael M. Martins, Kostiantyn Kucher, Andreas Kerren
Angie Boggust, Benjamin Hoover, Arvind Satyanarayan, Hendrik Strobelt
Alex Bäuerle, Ángel Alexander Cabrera, Fred Hohman, Megan Maher, David Koski, Xavier Suau, Titus Barik, Dominik Moritz
Fuad Ahmed, Rubayea Ferdows, Md Rafiqul Islam, Abu Raihan M. Kamal
Mateus Espadoto, Nina S. T. Hirata, Alexandru C. Telea
Junhong Wang, Yun Li, Zhaoyu Zhou, Chengshun Wang, Yijie Hou, Li Zhang, Xiangyang Xue, Michael Kamp, Xiaolong Zhang, Siming Chen
Joscha Eirich, Jakob Bonart, Dominik Jäckle, Michael Sedlmair, Ute Schmid, Kai Fischbach, Tobias Schreck, Jürgen Bernard
Jun Yuan, Oded Nov, Enrico Bertini
Zijie J. Wang, Alex Kale, Harsha Nori, Peter Stella, Mark E. Nunnally, Duen Horng (Polo) Chau, Mihaela Vorvoreanu, Jennifer Wortman Vaughan, Rich Caruana
Artur Andre A. M. Oliveira, Mateus Espadoto, Roberto Hirata Jr, Alexandru C. Telea
Junpeng Wang, Liang Wang, Yan Zheng, Chin-Chia Michael Yeh, Shubham Jain, Wei Zhang
Yu Zhang, Yun Wang, Haidong Zhang, Bin Zhu, Siming Chen, Dongmei Zhang
Xiaoyu Zhang, Jorge H. Piazentin Ono, Huan Song, Liang Gou, Kwan-Liu Ma, Liu Ren
Jinbin Huang, Aditi Mishra, Bum Chul Kwon, Chris Bryan
Andreas Theissler, Mark Thomas, Michael Burch, Felix Gerschner
Yuri Nakao, Simone Stumpf, Subeida Ahmed, Aisha Naseer, Lorenzo Strappelli
Agathe Balayn, Natasa Rikalo, Christoph Lofi, Jie Yang, Alessandro Bozzon
Beatrice Gobbo, Tommaso Elli, Uta Hinrichs, Mennatallah El-Assady
Sebastian Ratzenbock, Verena Obermuller, Torsten Möller, Joao Alves, Immanuel Bomze
Zijie J. Wang, Chudi Zhong, Rui Xin, Takuya Takagi, Zhi Chen, Duen Horng (Polo) Chau, Cynthia Rudin, Margo Seltzer
Donald Bertucci, Md Montaser Hamid, Yashwanthi Anand, Anita Ruangrotsakun, Delyar Tabatabai, Melissa Perez, Minsuk Kahng
Wilson E. Marcílio-Jr, Danilo M. Eler, Ivan R. Guilherme
Sangwon Jeong, Shusen Liu, Matthew Berger
Rita Sevastjanova, Aikaterini-Lida Kalouli, Christin Beck, Hanna Hauptmann, Mennatallah El-Assady
Udo Schlegel, Samuel Schiegg, Daniel A. Keim
Carlo Bredius, Zonglin Tian, Alexandru C. Telea
Steffen Schäfer, Tom Baumgartl, Antje Wulff, Arjan Kuijper, Michael Marschollek, Simone Scheithauer, Tatiana von Landesberger
Nicolas Médoc, Vasile Ciorna, Frank Petry, Mohammad Ghoniem
Gabriel Appleby, Mateus Espadoto, Rui Chen, Samuel Goree, Alexandru C. Telea, Erik W. Anderson, Remco Chang
Harini Suresh, Kathleen M. Lewis, John V. Guttag, Arvind Satyanarayan
Angie Boggust, Brandon Carter, Arvind Satyanarayan
Weikai Yang, Xi Ye, Xingxing Zhang, Lanxi Xiao, Jiazhi Xia, Zhongyuan Wang, Jun Zhu, Hanspeter Pfister, Shixia Liu
Marius Hogräfer, Marco Angelini, Giuseppe Santucci, Hans-Jörg Schulz
Yael Konforti, Alon Shpigler, Boaz Lerner, Aharon Bar Hillel
Rakshit Varu, Leonardo Christino, Fernando V. Paulovich
Zhen Li, Xiting Wang, Weikai Yang, Jing Wu, Zhengyan Zhang, Zhiyuan Liu, Maosong Sun, Hui Zhang, Shixia Liu
Francesco Bodria, Salvatore Rinzivillo, Daniele Fadda, Riccardo Guidotti, Fosca Giannotti, Dino Pedreschi
Bum Chul Kwon, Jungsoo Lee, Chaeyeon Chung, Nyoungwoo Lee, Ho-Jin Choi, Jaegul Choo
João Palmeiro, Beatriz Malveiro, Rita Costa, David Polido, Ricardo Moreira, Pedro Bizarro
Zijie J. Wang, Alex Kale, Harsha Nori, Peter Stella, Mark E. Nunnally, Duen Horng (Polo) Chau, Mihaela Vorvoreanu, Jennifer Wortman Vaughan, Rich Caruana
Elena Haedecke, Michael Mock, Maram Akila
Yannick Metz, Udo Schlegel, Daniel Seebacher, Mennatallah El-Assady, Daniel A. Keim
Raphael Beckmann, Cristian Blaga, Mennatallah El-Assady, Matthias Zeppelzauer, Jürgen Bernard
Eric Loreaux, Ke Yu, Jonas Kemp, Martin Seneviratne, Christina Chen, Subhrajit Roy, Ivan Protsyuk, Natalie Harris, Alexander D'Amour, Steve Yadlowsky, Ming-Jun Chen
Alex Bäuerle, Patrick Albus, Raphael Störk, Tina Seufert, Timo Ropinski
Linhao Meng, Stef van den Elzen, Anna Vilanova
Seungmin Jin, Hyunwook Lee, Cheonbok Park, Hyeshin Chu, Yunwon Tae, Jaegul Choo, Sungahn Ko
Alexander Rind, Djordje Slijepčević, Matthias Zeppelzauer, Fabian Unglaube, Andreas Kranzl, Brian Horsak
Jun Yuan, Gromit Yeuk-Yin Chan, Brian Barr, Kyle Overton, Kim Rees, Luis G. Nonato, Enrico Bertini, Claudio T. Silva
Qianwen Wang, Kexin Huang, Payal Chandak, Marinka Zitnik, Nils Gehlenborg
Jun Yuan, Mengchen Liu, Fengyuan Tian, Shixia Liu
Zhihua Jin, Yong Wang, Qianwen Wang, Yao Ming, Tengfei Ma, Huamin Qu
Anjul Kumar Tyagi, Cong Xie, Klaus Mueller
Xumeng Wang, Wei Chen, Jiazhi Xia, Zhen Wen, Rongchen Zhu, Tobias Schreck
Neng Shi, Jiayi Xu, Haoyu Li, Hanqi Guo, Jonathan Woodring, Han-Wei Shen
Peter Xenopoulos, João Rulff, Luis G. Nonato, Brian Barr, Claudio T. Silva
Qiangqiang Liu, Yukun Ren, Zhihua Zhu, Dai Li, Xiaojuan Ma, Quan Li
Bhavya Ghai, Klaus Mueller
Hendrik Strobelt, Albert Webson, Victor Sanh, Benjamin Hoover, Johanna Beyer, Hanspeter Pfister, Alexander M. Rush
David Munechika, Zijie J. Wang, Jack Reidy, Josh Rubin, Krishna Gade, Krishnaram Kenthapadi, Duen Horng (Polo) Chau
Hilson Shrestha, Kathleen Cachel, Mallak Alkhathlan, Elke A. Rundensteiner, Lane Harrison
Shayan Monadjemi, Sunwoo Ha, Quan Nguyen, Henry Chai, Roman Garnett, Alvitta Ottley
Christian Steinparz, Andreas Hinterreiter, Holger Stitz, M. Streit
Rita Sevastjanova, Eren Cakmak, Shauli Ravfogel, Ryan Cotterell, Mennatallah El-Assady
Juliane Müller-Sielaff, Seyed Behnam Beladi, Stephanie W. Vrede, Monique Meuschke, Peter J. F. Lucas, Johanna M. A. Pijnenborg, Steffen Oeltze-Jafra
Shunan Guo, Zhuochen Jin, Qing Chen, David Gotz, Hongyuan Zha, Nan Cao
Jun Yuan, Enrico Bertini
Quan Li, Kristanto Sean Njotoprawiro, Hammad Haleem, Qiaoan Chen, Chris Yi, Xiaojuan Ma
Furui Cheng, Mark S. Keller, Huamin Qu, Nils Gehlenborg, Qianwen Wang
Wei Zhang, Jason Kamkwai Wong, Xumeng Wang, Youcheng Gong, Rongchen Zhu, Kai Liu, Zihan Yan, Siwei Tan, Huamin Qu, Siming Chen, Wei Chen
Daniel Witschard, Ilir Jusufi, Rafael M. Martins, Kostiantyn Kucher, Andreas Kerren
Ehsan B. Mobaraki, Arijit Khan
Md Abdul Kadir, Abdulrahman Mohamed Selim, Michael Barz, Daniel Sonntag
Qikai Chu, Lingli Zhang, Zhouqiao He, Yadong Wu, Weihan Zhang
Zhuoyue Cheng, Kehan Cheng, Yulu Xia, Jiansu Pu, Yunbo Rao
Marco Angelini, Graziano Blasilli, Simone Lenti, Giuseppe Santucci
Julien Klaus, Mark Blacher, Andreas Goral, Philipp Lucas, Joachim Giesen
Jesse Vig
Samantha Robertson, Zijie J. Wang, Dominik Moritz, Mary Beth Kery, Fred Hohman
Jian-Lin Wu, Pei-Chen Chang, Chao Wang, Ko-Chih Wang
Grace Guo, Ehud Karavani, Alex Endert, Bum Chul Kwon
Tiffany Tseng, Jennifer King Chen, Mona Abdelrahman, Mary Beth Kery, Fred Hohman, Adriana Hilliard, R. Benjamin Shapiro
Xingbo Wang, Renfei Huang, Zhihua Jin, Tianqing Fang, Huamin Qu
Chi-Hsien Yen, Haocong Cheng, Yilin Xia, Yun Huang
Andrew Wentzel, Carla Floricel, Guadalupe Canahuate, Mohamed A. Naser, Abdallah S. Mohamed, Clifton David Fuller, Lisanne van Dijk, G. Elisabeta Marai
Jan-Tobias Sohns, Christoph Garth, Heike Leitte
Zhijie Wang, Yuheng Huang, Da Song, Lei Ma, Tianyi Zhang
Tong Steven Sun, Yuyang Gao, Shubham Khaladkar, Sijia Liu, Liang Zhao, Young-Ho Kim, Sungsoo Ray Hong
Mahsan Nourani, Chiradeep Roy, Donald R. Honeycutt, Eric D. Ragan, Vibhav Gogate
Haejin Jeong, Hyoung-oh Jeong, Semin Lee,  Won-Ki Jeong
Hyungjun Joo, Jaemyung Kim, Hyeonggeun Han, Jungwoo Lee
Kirill Bykov, Mayukh Deb, Dennis Grinwald, Klaus-Robert Müller, Marina M.-C. Höhne
Qianwen Wang, Sehi L'Yi, Nils Gehlenborg
Cristina Morariu, Adrien Bibal, Rene Cutura, Benoît Frénay, Michael Sedlmair
Yan Zheng, Junpeng Wang, Chin-Chia Michael Yeh, Yujie Fan, Huiyuan Chen, Liang Wang, Wei Zhang
Yongsu Ahn, Yu-Ru Lin, Panpan Xu, Zeng Dai
Zelin Zang, Shenghui Cheng, Hanchen Xia, Liangyu Li, Yaoting Sun, Yongjie Xu, Lei Shang, Baigui Sun, Stan Z. Li
Takanori Fujiwara, Yun-Hsin Kuo, Anders Ynnerman, Kwan-Liu Ma
Wei Chen, Yating Wei, Zhiyong Wang, Shuyue Zhou, Bingru Lin, Zhiguang Zhou
Bum Chul Kwon, Nandana Mihindukulasooriya
Peter Xenopoulos, Gromit Chan, Harish Doraiswamy, Luis G. Nonato, Brian Barr, Claudio T. Silva
Zijie J. Wang, Jennifer Wortman Vaughan, Rich Caruana, Duen Horng (Polo) Chau
Angelos Chatzimparmpas, Fernando V. Paulovich, Andreas Kerren
Hilson Shrestha, Kathleen Cachel, Mallak Alkhathlan, Elke Rundensteiner, Lane Harrison
Yiran Li, Junpeng Wang, Xin Dai, Liang Wang, Chin-Chia Michael Yeh, Yan Zheng, Wei Zhang, Kwan-Liu Ma
Venkatesh Sivaraman, Leigh A. Bukowski, Joel Levin, Jeremy M. Kahn, Adam Perer
Xingchen Zeng, Haowen Zhou, Zhicong Li, Chenqi Zhang, Juncong Lin, Jiazhi Xia, Yanyi Yang, Xiaoyan Kui
Jie Li, Chun-qi Zhou
Jiazhi Xia, Linquan Huang, Weixing Lin, Xin Zhao, Jing Wu, Yang Chen, Ying Zhao, Wei Chen
Udo Schlegel, Daniel A. Keim
Xiaoyu Zhang, Xiwei Xuan, Alden Dima, Thurston Sexton, Kwan-Liu Ma
Daniel Atzberger, Tim Cech, Matthias Trapp, Rico Richter, Willy Scheibel, Jürgen Döllner, Tobias Schreck
Dennis Collaris, Pratik Gajane, Joost Jorritsma, Jarke J. van Wijk, Mykola Pechenizkiy 
Anjana Arunkumar, Shubham Sharma, Rakhi Agrawal, Sriram Chandrasekaran, Chris Bryan
Ji Lan, Xiao Xie, Yanhong Wu, Zheng Zhou, Hui Zhang, Yingcai Wu
Ilya Ploshchik, Angelos Chatzimparmpas, Andreas Kerren
Mário Popolin Neto, Fernando V. Paulovich
Luc-Etienne Pommé, Romain Bourqui, Romain Giot, Jason Vallet, David Auber
Zhiyan Zhou, Kevin Li, Haekyu Park, Megan Dass, Austin Wright, Nilaksh Das, Duen Horng (Polo) Chau
Tong Ge, Xu Luo, Yunhai Wang, Michael Sedlmair, Zhanglin Cheng, Ying Zhao, Xin Liu, Oliver Deussen, Baoquan Chen
Christian van Onzenoodt, Pere-Pau Vázquez, Timo Ropinski
Yingchaojie Feng, Xingbo Wang, Kam Kwai Wong, Sijia Wang, Yuhong Lu, Minfeng Zhu, Baicheng Wang, Wei Chen
Linara  Adilova, Michael Kamp, Gennady Andrienko, Natalia Andrienko
Gabriela Morgenshtern, Arnav Verma, Sana Tonekaboni, Robert Greer, Jürgen Bernard, Mjaye Mazwi, Anna Goldenberg, Fanny Chevalier 
Bum Chul Kwon, Uri Kartoun, Shaan Khurshid, Mikhail Yurochkin, Subha Maity, Deanna G. Brockman, Amit V. Khera, Patrick T. Ellinor, Steven A. Lubitz, Kenney Ng
Julian Thijssen, Zonglin Tian, Alexandru C. Telea
Elena Haedecke, Michael Mock, Maram Akila
Alister Machado, Alexandru C. Telea, Michael Behrisch
Zhihua Jin, Xingbo Wang, Furui Cheng, Chunhui Sun, Qun Liu, Huamin Qu
Daniel Kerrigan, Enrico Bertini
Nadine Bienefeld, Jens Michael Boss, Rahel Lüthy, Dominique Brodbeck, Jan Azzati, Mirco Blaser, Jan Willms, Emanuela Keller
Jincheng Li, Chufan Lai, Youfen Wang, Ali Luo, Xiaoru Yuan
Marius Hogräfer, Hans-Jörg Schulz
Ian Tenney, James Wexler, Jasmijn Bastings, Tolga Bolukbasi, Andy Coenen, Sebastian Gehrmann, Ellen Jiang, Mahima Pushkarna, Carey Radebaugh, Emily Reif, Ann Yuan
Jianing Hao, Qing Shi, Yilin Ye, Wei Zeng
Laixin Xie, Yang Ouyang, Longfei Chen, Ziming Wu, Quan Li
Sooraj K. Babu, Tim Schneider, Sebastian von Mammen
Archit Rathore, Sunipa Dev, Jeff M. Phillips, Vivek Srikumar, Yan Zheng, Chin-Chia Michael Yeh, Junpeng Wang, Wei Zhang, Bei Wang
Benedikt Grimmeisen, Mohammad Chegini, Andreas Theissler
Yannick Metz, Eugene Bykovets, Lucas Joos, Daniel A. Keim, Mennatallah El-Assady
Angelos Chatzimparmpas, Rafael M. Martins, Andreas Kerren
Hsiao-Ying Lu, Takanori Fujiwara, Ming-Yi Chang, Yang-chih Fu, Anders Ynnerman, Kwan-Liu Ma
Yiran Li, Junpeng Wang, Takanori Fujiwara, Kwan-Liu Ma
Ziwei Li, Jiayi Xu, Wei-Lun Chao, Han-Wei Shen
Md Naimul Hoque, Wenbin He, Arvind Kumar Shekar, Liang Gou, Liu Ren
Yating Wei, Zhiyong Wang, Zhong-Wei Wang, Yong Dai, Gongchang Ou, Han Gao, Haitao Yang, Yue Wang, Caleb Chen Cao, Luoxuan Weng, Jiaying Lu, Rongchen Zhu, Wei Chen
Zekai Shao, Shuran Sun, Yuheng Zhao, Siyuan Wang, Zhongyu Wei, Tao Gui, Cagatay Turkay, Siming Chen
Judith Louis-Alexandre, Manuela Waldner
Jun Yuan, Brian Barr, Kyle Overton, Enrico Bertini
Syu-Ting Deng, Cheng-Jun Tsai, Pei-Chen Chang, Ko-Chih Wang
Igor Cherepanov, Alex Ulmer, Jonathan Geraldi Joewono, Jörn Kohlhammer
Alex Worland, Sridevi Wagle, Boris Kovalerchuk
Zelin Ye, Min Chen
Dario Antweiler, Georg Fuchs
Christian Steinparz, Andreas Hinterreiter, Marc Streit
Caixia Wu, Yi Chen, Yu Dong, Fangfang Zhou, Ying Zhao, Christy Jie Liang
Zijie J. Wang, Duen Horng (Polo) Chau
Sverrir Arnórsson, Florian Abeillon, Ibrahim Al-Hazwani, Jürgen Bernard, Hanna Hauptmann, Mennatallah El-Assady
Zijie J. Wang, Fred Hohman, Duen Horng (Polo) Chau
Brian Hu, Paul Tunison, Brandon RichardWebster, Anthony Hoogs
Ilija Šimić, Christian Partl,  Vedran Sabol
Jirí Horák, Katarína Furmanová, Barbora Kozlíková, Tomáš Brázdil, Petr Holub, Martin Kacenga, Matej Gallo, Rudolf Nenutil, Jan Byška, Vit Rusnak
Ángel Alexander Cabrera, Erica Fu, Donald Bertucci, Kenneth Holstein, Ameet Talwalkar, Jason I. Hong, Adam Perer
Yansong Huang, Zherui Zhang, Ao Jiao, Yuxin Ma, Ran Cheng
Catherine Yeh, Yida Chen, Aoyu Wu, Cynthia Chen, Fernanda B. Viégas, Martin Wattenberg
Changjian Chen, Yukai Guo, Fengyuan Tian, Shilong Liu, Weikai Yang, Zhaowei Wang, Jing Wu, Hang Su, Hanspeter Pfister, Shixia Liu
Ghulam Jilani Quadri, Jennifer Adorno Nieves, Brenton M. Wiernik, Paul Rosen
Nina Mir, Ragaad AlTarawneh, Shah Rukh Humayoun
Hyeon Jeon, Ghulam Jilani Quadri, Hyunwook Lee, Paul Rosen, Danielle Albers Szafir, Jinwook Seo
Linhao Meng, Stef van den Elzen, Nicola Pezzotti, Anna Vilanova
Hyeon Jeon, Yun-Hsin Kuo, Michaël Aupetit, Kwan-Liu Ma, Jinwook Seo
Nikolaus Piccolotto, Markus Bögl, Christoph Muehlmann, Klaus Nordhausen, Peter Filzmoser, Johanna Schmidt, Silvia Miksch
Jun Wang, Klaus Mueller
Alex Kale, Ziyang Guo, Xiao Li Qiao, Jeffrey Heer, Jessica Hullman
Alexander Vieth, Thomas Kroes, Julian Thijssen, Baldur van Lew, Jeroen Eggermont, Soumyadeep Basu, Elmar Eisemann, Anna Vilanova, Thomas Höllt, Boudewijn Lelieveldt
Syed Ahsan Ali Dilawer, Shah Rukh Humayoun
Carla Floricel, Andrew Wentzel, Abdallah Mohamed, Clifton David Fuller, Guadalupe Canahuate, G. Elisabeta Marai
Harry X. Li, Steven Jorgensen, John Holodnak, Allan B. Wollaber
Vidya Prasad, Ruud J. G. van Sloun, Stef van den Elzen, Anna Vilanova, Nicola Pezzotti
Jianben He, Xingbo Wang, Kam Kwai Wong, Xijie Huang, Changjian Chen, Zixin Chen, Fengjie Wang, Min Zhu, Huamin Qu
Xian Teng, Yongsu Ahn, Yu-Ru Lin
Emily Reif, Minsuk Kahng, Savvas Petridis
Yingchaojie Feng, Xingbo Wang, Bo Pan, Kam Kwai Wong, Yi Ren, Shi Liu, Zihan Yan,
Yuxin Ma, Huamin Qu, Wei Chen
Hyeon Jeon, Aeri Cho, Jinhwa Jang, Soohyun Lee, Jake Hyun, Hyung-Kwon Ko, Jaemin Jo, Jinwook Seo
Gladys M. Hilasaca, Wilson E. Marcílio-Jr, Danilo M. Eler, Rafael M. Martins, Fernando V. Paulovich
Eric M. Cabral, Sima Rezaeipourfarsangi, Maria Cristina F. Oliveira, Evangelos E. Milios, Rosane Minghim
Alexis Delaforge, Jérôme Azé, Sandra Bringay , Caroline Mollevi, Arnaud Sallaberry, Maximilien Servajean
Huimin Han, Rebecca Faust, Brian Felipe Keith Norambuena, Jiayue Lin, Song Li, Chris North
Xiaoying Shi, Jiaming Zhang, Ziyi Liang, Dewen Seng
Vidya Prasad, Ruud J. G. van Sloun, Anna Vilanova, Nicola Pezzotti
Ashley Ramsey, Yonas Kassa, Akshay Kale, Robin Gandhi, Brian Ricks
Victor Guyomard, Fran¸coise Fessant, Thomas Guyet, Tassadit Bouadi, Alexandre Termier
Jiayi Hong, Ross Maciejewski, Alain Trubuil, Tobias Isenberg

==> supplementary/src/results-authors-2020.txt <==
Counts for normalized author names:
[('Abigail Mosca', 2),
 ('Adam Perer', 8),
 ('Aditya Kalro', 1),
 ('Adrian Derstroff', 1),
 ('Adrianna Janik', 1),
 ('Aidan Slingsby', 1),
 ('Aishwarya Mahajan', 1),
 ('Alan Ritter', 1),
 ('Alex Endert', 3),
 ('Alexander M. Rush', 3),
 ('Alexander Mordvintsev', 1),
 ('Alexander Rind', 2),
 ('Alexandra Diehl', 2),
 ('Alexandre Blansche', 1),
 ('Alexandre X. Falcão', 3),
 ('Alexandru C. Telea', 6),
 ('Alexei Sourin', 1),
 ('Ali Masjedi', 1),
 ('Alla Zelenyuk', 1),
 ('Allan Hanbury', 1),
 ('Amin Jourabloo', 1),
 ('Amy McGovern', 1),
 ('Andrada Tatu', 1),
 ('Andreas Bannach', 1),
 ('Andreas Dietz', 1),
 ('Andreas Madsen', 1),
 ('Andreas Rauber', 1),
 ('Andreas Thom', 1),
 ('Andrew Head', 1),
 ('Anh Nguyen', 1),
 ('Anjul Tyagi', 1),
 ('Anna Vilanova', 2),
 ('Anthony K. H. Tung', 2),
 ('Anthony Ortiz', 1),
 ('Anthony Wexler', 1),
 ('Aritra Dasgupta', 3),
 ('Arjun Srinivasan', 1),
 ('Arvind Ramanthan', 1),
 ('Arvind Satyanarayan', 1),
 ('Ashish Kapoor', 3),
 ('Athanasios Vogogias', 1),
 ('Bahador Saket', 1),
 ('Basil Ell', 1),
 ('Bastian Rieck', 4),
 ('Bei Wang', 4),
 ('Ben Eysenbach', 1),
 ('Benjamin Bach', 1),
 ('Benjamin Höferlin', 1),
 ('Benjamin Karer', 1),
 ('Benoît Otjacques', 1),
 ('Bernd Hamann', 1),
 ('Bernhard Fröhler', 1),
 ('Bernhard Preim', 1),
 ('Bettina Kirchner', 1),
 ('Bilal Alsallakh', 2),
 ('Bindu Gupta', 1),
 ('Bing Wang', 1),
 ('Binyam Gebre', 1),
 ('Biye Jiang', 1),
 ('Bongshin Lee', 5),
 ('Boris Müller', 1),
 ('Boris Neubert', 1),
 ('Boudewijn P. F. Lelieveldt', 2),
 ('Brenda Praggastis', 1),
 ('Brian Fisher', 1),
 ('Bruno Schneider', 2),
 ('Bum Chul Kwon', 3),
 ('Cagatay Turkay', 4),
 ('Caleb Robinson', 1),
 ('Carla E. Brodley', 1),
 ('Carlos Scheidegger', 1),
 ('Caroline Ziemkiewicz', 1),
 ('Chad Steed', 1),
 ('Chanhee Park', 1),
 ('Charles D. Stolper', 1),
 ('Ching-Shan Chou', 1),
 ('Chong Zhang', 1),
 ('Chongxuan Li', 1),
 ('Chris Olah', 1),
 ('Chris Weaver', 1),
 ('Christian Ritter', 1),
 ('Christin Seifert', 2),
 ('Christoph Garth', 1),
 ('Christoph Heinzl', 1),
 ('Christoph Kinkeldey', 1),
 ('Christophe Marsala', 1),
 ('Christopher Collins', 1),
 ('Christopher G. Healey', 1),
 ('Christopher deFilippi', 1),
 ('Claudio Delrieux', 1),
 ('Dan Imre', 1),
 ('Dandelion Mané', 1),
 ('Daniel A. Keim', 8),
 ('Daniel Archambault', 1),
 ('Daniel Engel', 1),
 ('Daniel Garijo', 1),
 ('Daniel M. Dunlavy', 1),
 ('Daniel Smilkov', 1),
 ('Daniel Weiskopf', 2),
 ('Daniele Quercia', 1),
 ('Danilo B. Coimbra', 2),
 ('Dave Caira', 1),
 ('David Alvarez-Melis', 1),
 ('David Borland', 1),
 ('David Gotz', 5),
 ('David S. Ebert', 4),
 ('Desney S. Tan', 2),
 ('Dezhi Fang', 1),
 ('Dieter W. Fellner', 1),
 ('Dik Lun Lee', 2),
 ('Dilip Krishnan', 1),
 ('Dirk J. Lehmann', 3),
 ('Dirk Streeb', 1),
 ('Dominik Jäckle', 3),
 ('Dominik Sacha', 3),
 ('Dong Hyun Jeong', 1),
 ('Donghao Ren', 1),
 ('Donghyun Kim', 1),
 ('Dongmei Zhang', 1),
 ('Dongyu Liu', 2),
 ('Doug Fritz', 1),
 ('Duen Horng (Polo) Chau', 5),
 ('Dustin Arendt', 2),
 ('Dylan Cashman', 4),
 ('Eduard Dobermann', 1),
 ('Eduard Gröller', 1),
 ('Edward Choi', 1),
 ('Edward Lank', 1),
 ('Ehsan Sherkat', 1),
 ('Eli T. Brown', 1),
 ('Elisa Portes dos Santos Amorim', 1),
 ('Elke A. Rundensteiner', 1),
 ('Elmar Eisemann', 1),
 ('Emilio Vital Brazil', 1),
 ('Emily Saldanha', 2),
 ('Emily Wall', 1),
 ('Enrico Bertini', 8),
 ('Erez Zadok', 1),
 ('Eric Horvitz', 1),
 ('Eunice Jun', 1),
 ('Eunyee Koh', 2),
 ('Evangelos E. Milios', 2),
 ('F. Benjamin Zhan', 1),
 ('Fabian Beck', 1),
 ('Fabian Maaß', 1),
 ('Fabiano Petronetto', 1),
 ('Fan Du', 3),
 ('Fangfang Zhou', 1),
 ('Feiping Nie', 1),
 ('Fenjin Ye', 1),
 ('Fernanda B. Viégas', 3),
 ('Fernando V. Paulovich', 1),
 ('Florian Heimerl', 1),
 ('Florian Stoffel', 3),
 ('Fred Hohman', 4),
 ('Fred Popowich', 1),
 ('Furui Cheng', 1),
 ('Garima Gupta', 1),
 ('Gautam Shroff', 1),
 ('Geetika Sharma', 1),
 ('Geneviève Patterson', 1),
 ('Gennady Andrienko', 1),
 ('Georgia Albuquerque', 1),
 ('Georgia D. Tourassi', 1),
 ('Giulio Jacucci', 1),
 ('Gjorgji Strezoski', 1),
 ('Gonzalo Ramos', 1),
 ('Gunjan Sehgal', 1),
 ('Gunther Heidemann', 1),
 ('Haekyu Park', 1),
 ('Haesun Park', 3),
 ('Haidong Zhang', 1),
 ('Haipeng Zeng', 1),
 ('Hammad Haleem', 1),
 ('Han-Wei Shen', 6),
 ('Hanfei Lin', 1),
 ('Hang Su', 1),
 ('Hanna Schäfer', 1),
 ('Hannah Currant', 1),
 ('Hannah Kim', 1),
 ('Hans Hagen', 2),
 ('Hanseung Lee', 2),
 ('Hanspeter Pfister', 3),
 ('Hao Yang', 3),
 ('Haoyu Li', 1),
 ('Harald Piringer', 4),
 ('Heike Leitte', 4),
 ('Heinz U. Lemke', 1),
 ('Helio Pedrini', 1),
 ('Helwig Hauser', 3),
 ('Hendrik Schulze', 1),
 ('Hendrik Strobelt', 4),
 ('Hod Lipson', 1),
 ('Holger Theisel', 1),
 ('Hongyuan Zha', 1),
 ('Huamin Qu', 10),
 ('Humberto S. Garcia Caballero', 1),
 ('Huong N. Higgins', 1),
 ('Hyunwoo Han', 1),
 ('I.V. Ramakrishnan', 1),
 ('Ian Johnson', 1),
 ('Iiris Sundin', 1),
 ('Ines Färber', 1),
 ('Inga Scheler', 1),
 ('Isabelle Roesch', 1),
 ('Jaakko Peltonen', 1),
 ('Jaegul Choo', 4),
 ('Jaeyeon Kihm', 2),
 ('James Davey', 1),
 ('James Honaker', 1),
 ('James Wexler', 2),
 ('Jamie Morgenstern', 1),
 ('Jan C. van Gemert', 1),
 ('Jan Wojdziak', 1),
 ('Jan van Gemert', 1),
 ('Jane Shaw', 1),
 ('Janu Verma', 1),
 ('Jarke J. van Wijk', 2),
 ('Jason Chuang', 1),
 ('Jason D. Williams', 1),
 ('Jason Dykes', 1),
 ('Jason Yosinski', 1),
 ('Jayaraman J. Thiagarajan', 3),
 ('Jean D. Brender', 1),
 ('Jean-Daniel Fekete', 2),
 ('Jeff Clune', 1),
 ('Jeffrey Heer', 1),
 ('Jenny Hyunjung Lee', 1),
 ('Jeremie Barlet', 1),
 ('Jesse J. Benjamin', 1),
 ('Jessie Kennedy', 1),
 ('Jia-Kai Chou', 1),
 ('Jiannan Xiao', 1),
 ('Jiao Sun', 1),
 ('Jiawei Zhang', 1),
 ('Jiaxin Shi', 2),
 ('Jiayi Xu', 1),
 ('Jiazhi Xia', 1),
 ('Jieqiong Zhao', 2),
 ('Jihae Lee', 1),
 ('Jimbo Wilson', 2),
 ('Jimeng Sun', 2),
 ('Jimmy Johansson', 2),
 ('Jina Lee', 1),
 ('Jina Suh', 3),
 ('Jing Wu', 1),
 ('Jing Xia', 1),
 ('Jing Yang', 1),
 ('Jingjing Liu', 1),
 ('Jingrui He', 1),
 ('Jingting Li', 1),
 ('Joanne Taery Kim', 1),
 ('Jochen Görtler', 1),
 ('Joel Daniels', 1),
 ('Johan Verwey', 1),
 ('Johannes Fuchs', 2),
 ('John Canny', 1),
 ('John P. Lewis', 1),
 ('John Stasko', 2),
 ('John Thompson', 1),
 ('Jonathan Strahl', 1),
 ('Jonathan Zhang', 1),
 ('Jordan Riley Benson', 1),
 ('Jordan Swartz', 1),
 ('Jose Gustavo S. Paiva', 1),
 ('Joseph MacInnes', 1),
 ('Joshua Shrestha', 1),
 ('Josua Krause', 7),
 ('Julia E. Nam', 1),
 ('Julian Stahnke', 1),
 ('Julius Parulek', 1),
 ('Jun Zhu', 4),
 ('Juncai Li', 1),
 ('Jundong Li', 1),
 ('Junghoon Chae', 1),
 ('Junlin Liu', 1),
 ('Junpeng Wang', 4),
 ('Justin Talbot', 1),
 ('Jürgen Bernard', 4),
 ('Jörg Kindermann', 1),
 ('Jörn Kohlhammer', 1),
 ('Jürgen Bernard', 3),
 ('Jürgen Krasser', 1),
 ('Kai Jin', 1),
 ('Kaisa Lahtinen', 1),
 ('Kaiyu Zhao', 1),
 ('Kalpesh Padia', 1),
 ('Kalyan Veeramachaneni', 2),
 ('Kanit Wongsuphasawat', 1),
 ('Karthikeyan Natesan Ramamurthy', 1),
 ('Katherine Ye', 1),
 ('Ke Xu', 1),
 ('Keith Andrews', 2),
 ('Keith Bein', 1),
 ('Kelei Cao', 2),
 ('Kendall Park', 1),
 ('Kenney Ng', 2),
 ('Kevin T. McDonnell', 1),
 ('Klaus Greff', 1),
 ('Klaus Mueller', 4),
 ('Ko-Chih Wang', 1),
 ('Krešimir Matković', 1),
 ('Kris Sankaran', 1),
 ('Kwan-Liu Ma', 2),
 ('Kyungwon Lee', 1),
 ('Lars Linsen', 3),
 ('Lei Shi', 1),
 ('Lezhi Li', 1),
 ('Liang Gou', 3),
 ('Lin Shao', 2),
 ('Lin Yan', 1),
 ('Linara Adilova', 1),
 ('Lindsey Sawatzky', 1),
 ('Ling Huang', 1),
 ('Liu Ren', 4),
 ('Lorenz Linhardt', 1),
 ('Luana Micallef', 1),
 ('Luca M. Aiello', 1),
 ('Luciana Padua', 1),
 ('Ludwig Schubert', 1),
 ('Luis G. Nonato', 2),
 ('Lydia Boudjeloud-Assala', 1),
 ('M. Emre Celebi', 1),
 ('Magdalena Jankowska', 1),
 ('Mahima Pushkarna', 1),
 ('Malgorzata Migut', 2),
 ('Manuel Stein', 1),
 ('Mao Ye', 1),
 ('Marcel Worring', 3),
 ('Marcin Detyniecki', 1),
 ('Marco Cavallo', 3),
 ('Marco Hutter', 1),
 ('Marcus Magnor', 1),
 ('Margaret Burnett', 1),
 ('Marian Dörk', 1),
 ('Marie-Jeanne Lesot', 1),
 ('Mario A. Cypko', 1),
 ('Mario Costa Sousa', 1),
 ('Markus Bögl', 2),
 ('Markus Höferlin', 1),
 ('Markus Lehmann', 2),
 ('Marta Soare', 1),
 ('Martin Eisemannh', 1),
 ('Martin Müller', 1),
 ('Martin Schall', 1),
 ('Martin Wattenberg', 3),
 ('Matthaeus Stoehr', 1),
 ('Matthew D. Zeiler', 1),
 ('Matthew O. Ward', 1),
 ('Matthias Kraus', 2),
 ('Matthias O. Franz', 1),
 ('Matthias Zeppelzauer', 2),
 ('Max Chickering', 1),
 ('Melanie Tory', 1),
 ('Melba M. Crawford', 1),
 ('Meng Xia', 1),
 ('Mengchen Liu', 3),
 ('Mennatallah El-Assady', 4),
 ('Micah J. Smith', 1),
 ('Michael Behrisch', 3),
 ('Michael Brooks', 1),
 ('Michael Gleicher', 1),
 ('Michael Hund', 1),
 ('Michael Sedlmair', 4),
 ('Michael Terry', 1),
 ('Michaël Aupetit', 3),
 ('Michel A. Westenberg', 1),
 ('Mike Gleicher', 1),
 ('Mike Sips', 1),
 ('Min Chen', 1),
 ('Min-Je Choi', 1),
 ('Minglun Gong', 1),
 ('Mingqian Zhaoz', 1),
 ('Minsuk Kahng', 4),
 ('Miriam Butt', 1),
 ('Miriam Redi', 1),
 ('Mohammad Chegini', 2),
 ('Morteza Karimzadeh', 2),
 ('Mosab Khayat', 1),
 ('Mrinal Rawat', 1),
 ('Muhammad Ammad-ud-din', 1),
 ('Nan Cao', 5),
 ('Nan-Chen Chen', 1),
 ('Natalia Andrienko', 1),
 ('Nathalie Reuter', 1),
 ('Nathan Watts', 1),
 ('Neda Jahanshad', 1),
 ('Nicola Pezzotti', 2),
 ('Nikhil Thorat', 1),
 ('Niklas Elmqvist', 1),
 ('Oh-Hyun Kwon', 1),
 ('Oliver Deussen', 1),
 ('Olivier Thonnard', 1),
 ('Panpan Xu', 3),
 ('Paolo Tamagnini', 1),
 ('Pat Hanrahan', 1),
 ('Patrice Simard', 3),
 ('Patricia J. Crossno', 1),
 ('Patrick Yost', 1),
 ('Patrik Floréen', 1),
 ('Paul Rosen', 1),
 ('Paulo E. Rauber', 4),
 ('Paulo Joia', 2),
 ('Peer-Timo Bremer', 5),
 ('Pekka Marttinen', 1),
 ('Peter Filzmoser', 3),
 ('Philip Berger', 1),
 ('Philippe Pinheiro', 1),
 ('Phong H. Nguyen', 1),
 ('Piero Molino', 1),
 ('Pierre Y. Andrews', 1),
 ('Po-Yin Yen', 1),
 ('Qianwen Wang', 1),
 ('Qiaomu Shen', 1),
 ('Qifan Yang', 1),
 ('Qing Cheny', 1),
 ('Qisheng Li', 1),
 ('Qixin Zhu', 1),
 ('Quynh Quang Ngo', 1),
 ('Rafael Henkin', 1),
 ('Rafael M. Martins', 3),
 ('Raghu Machiraju', 1),
 ('Ravi Devarajan', 1),
 ('Remco Chang', 6),
 ('Renato R. O. da Silva', 2),
 ('Rene Cutura', 1),
 ('Rich Caruana', 1),
 ('Richard Socher', 1),
 ('Rita Sevastjanova', 3),
 ('Rob DeLine', 1),
 ('Rob Fergus', 1),
 ('Robert Gregor', 1),
 ('Robert Krüger', 1),
 ('Rosane Minghim', 4),
 ('Ross Maciejewski', 2),
 ('Rudolf Netzel', 1),
 ('Ruixiang Zhang', 1),
 ('Ryan Wesslen', 1),
 ('Sagad Hamid', 1),
 ('Sagar Joglekar', 1),
 ('Saleema Amershi', 3),
 ('Samuel G. Fadel', 1),
 ('Samuel Kaski', 1),
 ('Samuel Leeman-Munk', 1),
 ('Sana Malik', 2),
 ('Sandre Feringa', 1),
 ('Sara Johansson Fernstad', 2),
 ('Sarah Butt', 1),
 ('Saratendu Sethi', 1),
 ('Sebastian Bremm', 2),
 ('Sebastian Gehrmann', 3),
 ('Sebastien Boyerx', 1),
 ('Seyednaser Nourashrafeddin', 1),
 ('Shah Rukh Humayoun', 1),
 ('Shan Carter', 1),
 ('Shang Gao', 1),
 ('Shannon Robinson', 1),
 ('Shaoliang Nie', 1),
 ('Shaozu Cao', 1),
 ('Shikhar Gupta', 1),
 ('Shilpika', 1),
 ('Shixia Liu', 4),
 ('Shruti Gadewar', 1),
 ('Shun Sun', 1),
 ('Shunan Guo', 1),
 ('Shusen Liu', 5),
 ('Silvia Miksch', 3),
 ('Siming Chen', 1),
 ('Simone Stumpf', 1),
 ('Siyuan Gao', 1),
 ('Soonwook Kwon', 1),
 ('Sotirios Tasoulis', 1),
 ('Sriram Karthik Badam', 1),
 ('Stef van den Elzen', 1),
 ('Stefan Holzer', 1),
 ('Steffen Oeltze-Jafra', 1),
 ('Stephanie Santosa', 1),
 ('Stephen Ingram', 1),
 ('Steven Bergner', 2),
 ('Steven M. Drucker', 5),
 ('Subhajit Das', 2),
 ('Subhashis Hazarika', 1),
 ('Sugeerth Murugesan', 1),
 ('Sungchul Kim', 1),
 ('Supriya Garg', 1),
 ('Svitlana Volkova', 1),
 ('Sylvain Lespinats', 1),
 ('Sören Klemm', 1),
 ('T Korjakow', 1),
 ('Takanori Fujiwara', 2),
 ('Tamara Munzner', 1),
 ('Tao Li', 1),
 ('Taojun Wang', 1),
 ('Tatiana von Landesberger', 2),
 ('Teemu Roos', 1),
 ('Theresia Gschwandtner', 2),
 ('Thibault Lauge', 1),
 ('Thilo Spinner', 2),
 ('Thomas Fuchs', 1),
 ('Thomas Höllt', 2),
 ('Thomas Mühlbacher', 2),
 ('Thomas Tamisier', 1),
 ('Thorsten May', 1),
 ('Tiankai Xie', 1),
 ('Tim Lammarsch', 2),
 ('Timothy M. Shead', 1),
 ('Tobias Günther', 1),
 ('Tobias Kauer', 1),
 ('Tobias Ruppert', 1),
 ('Tobias Schreck', 7),
 ('Todd Billow', 1),
 ('Todd Kulesza', 1),
 ('Tolga Bolukbasi', 1),
 ('Tomi Peltola', 1),
 ('Tommi S. Jaakkola', 1),
 ('Torsten Möller', 3),
 ('Tran Van Long', 1),
 ('Tuan Manh Lai', 1),
 ('Tyler Estro', 1),
 ('Tácito Trindade de Araújo Tiburtino Neves', 1),
 ('Udo Schlegel', 1),
 ('V. Anne Smith', 1),
 ('Valerio Pascucci', 4),
 ('Vedran Sabol', 1),
 ('Veronika Irvine', 1),
 ("Vito D'Orazio", 1),
 ('Vivek Srikumar', 2),
 ('Vladimir Molchanov', 1),
 ('Vlado Kešelj', 1),
 ('Walter F. Stewart', 1),
 ('Wanqi Hu', 1),
 ('Wei Chen', 3),
 ('Wei Huang', 1),
 ('Wei Xu', 1),
 ('Wei Zhang', 1),
 ('Weifeng Chen', 1),
 ('Weiwei Cui', 4),
 ('Weng-KeenWong', 1),
 ('Wenwen Dou', 1),
 ('Wenyuan Wang', 1),
 ('Will Epperson', 1),
 ('William Ribarsky', 1),
 ('William Robson Schwartz', 1),
 ('William Wright', 1),
 ('Wolfgang Aigner', 2),
 ('Wolfgang Berger', 2),
 ('Wolfgang Jentner', 1),
 ('Wolfgang Kienreich', 2),
 ('Xavier Plantaz', 1),
 ('Xavier Renard', 1),
 ('Xi Gong', 1),
 ('Xiaohong Ma', 1),
 ('Xiaoming Liu', 1),
 ('Xiaonan Ji', 1),
 ('Xiaoru Yuan', 1),
 ('Xiaotong Liu', 1),
 ('Xiaoyi Jiang', 1),
 ('Xin Liu', 1),
 ('Xing Liang', 1),
 ('Xing Mu', 1),
 ('Xinnan Du', 1),
 ('Xinxin Huang', 2),
 ('Xiting Wang', 1),
 ('Xiwen Zhang', 1),
 ('Xun Zhao', 3),
 ('Yang Liu', 1),
 ('Yang Shi', 1),
 ('Yang Wang', 1),
 ('Yang Zhao', 1),
 ('Yangqiu Song', 1),
 ('Yanhong Wu', 3),
 ('Yao Ming', 5),
 ('Yaodong Zhao', 1),
 ('Yarden Livnat', 1),
 ('Yibo Ma', 1),
 ('Yindalon Aphinyanaphongs', 1),
 ('Ying Zhao', 1),
 ('Yolanda Gil', 1),
 ('Yong Wang', 1),
 ('Yongsu Ahn', 1),
 ('Young Bin Kim', 1),
 ('Yu-Ru Lin', 1),
 ('Yuan Chen', 1),
 ('Yuanzhe Chen', 2),
 ('Yuki Asano', 1),
 ('Yumeng Hou', 1),
 ('Yun Wang', 1),
 ('Yunhai Wang', 1),
 ('Yunjia Sun', 1),
 ('Yusi Wang', 1),
 ('Yuxiao Guo', 1),
 ('Yuxin Ma', 3),
 ('Zafar Ahmed', 1),
 ('Zhen Cao', 1),
 ('Zhen Li', 2),
 ('Zhicheng Liu', 1),
 ('Zhifei Liu', 1),
 ('Zhigang Su', 1),
 ('Zhihua Jin', 1),
 ('Zhimin Li', 1),
 ('Ángel Alexander Cabrera', 1),
 ('Çağatay Demiralp', 3)]

Authorship count distribution (#techniques, #authors, #authors_(normalized)): 
[(1, 453, 0.7524916943521595),
 (2, 68, 0.11295681063122924),
 (3, 41, 0.0681063122923588),
 (4, 23, 0.03820598006644518),
 (5, 8, 0.013289036544850499),
 (6, 3, 0.0049833887043189366),
 (7, 2, 0.0033222591362126247),
 (8, 3, 0.0049833887043189366),
 (10, 1, 0.0016611295681063123)]

Number of unique authors: 602, total number of authorship entries: 910


==> supplementary/src/results-authors-2023.txt <==
Counts for normalized author names:
[('Abdallah S. Mohamed', 2),
 ('Abdulrahman Mohamed Selim', 1),
 ('Abigail Mosca', 2),
 ('Abu Raihan M. Kamal', 1),
 ('Adam Perer', 11),
 ('Aditi Mishra', 2),
 ('Aditya Barve', 1),
 ('Aditya Kalro', 1),
 ('Adrian Derstroff', 1),
 ('Adriana Hilliard', 1),
 ('Adrianna Janik', 1),
 ('Adrien Bibal', 2),
 ('Aeri Cho', 1),
 ('Agathe Balayn', 1),
 ('Aharon Bar Hillel', 1),
 ('Aidan Slingsby', 1),
 ('Aijuan Qian', 1),
 ('Aikaterini-Lida Kalouli', 2),
 ('Aisha Naseer', 1),
 ('Aishwarya Mahajan', 1),
 ('Akshat Shrivastava', 1),
 ('Akshay Kale', 1),
 ('Alain Trubuil', 1),
 ('Alan Fern', 1),
 ('Alan Ritter', 1),
 ('Albert Webson', 1),
 ('Alberto Corvò', 1),
 ('Alden Dima', 2),
 ('Alessandro Bozzon', 1),
 ('Alex Bäuerle', 3),
 ('Alex Endert', 8),
 ('Alex Kale', 3),
 ('Alex Ulmer', 1),
 ('Alex Worland', 1),
 ("Alexander D'Amour", 1),
 ('Alexander Gray', 1),
 ('Alexander M. Rush', 5),
 ('Alexander Mordvintsev', 1),
 ('Alexander Rind', 3),
 ('Alexander Vieth', 1),
 ('Alexandra Diehl', 2),
 ('Alexandra Zytek', 3),
 ('Alexandre Blansche', 1),
 ('Alexandre Termier', 1),
 ('Alexandre X. Falcão', 3),
 ('Alexandru C. Telea', 14),
 ('Alexei Sourin', 1),
 ('Alexis Delaforge', 1),
 ('Alexis K. H. Lau', 2),
 ('Ali Luo', 1),
 ('Ali Masjedi', 1),
 ('Alister Machado', 1),
 ('Alla Zelenyuk', 1),
 ('Allan B. Wollaber', 1),
 ('Allan Hanbury', 1),
 ('Almir O. Artero', 1),
 ('Alon Shpigler', 1),
 ('Alvitta Ottley', 1),
 ('Ameet Talwalkar', 1),
 ('Amin Jourabloo', 1),
 ('Amit V. Khera', 1),
 ('Amit X. Garg', 2),
 ('Amy McGovern', 1),
 ('Anders Ynnerman', 3),
 ('Andrada Tatu', 1),
 ('Andreas Bannach', 1),
 ('Andreas Dietz', 1),
 ('Andreas Goral', 1),
 ('Andreas Hinterreiter', 6),
 ('Andreas Kerren', 9),
 ('Andreas Kranzl', 1),
 ('Andreas Madsen', 1),
 ('Andreas Rauber', 1),
 ('Andreas Theissler', 2),
 ('Andreas Thom', 1),
 ('Andres Lalama', 1),
 ('Andrew Head', 1),
 ('Andrew Wentzel', 2),
 ('Andy Coenen', 1),
 ('Angelos Chatzimparmpas', 7),
 ('Angie Boggust', 2),
 ('Anh Nguyen', 1),
 ('Anita Ruangrotsakun', 2),
 ('Anjana Arunkumar', 1),
 ('Anjul Kumar Tyagi', 1),
 ('Anjul Tyagi', 1),
 ('Ann Yuan', 1),
 ('Anna Goldenberg', 1),
 ('Anna Vilanova', 8),
 ('Anthony Hoogs', 1),
 ('Anthony K. H. Tung', 2),
 ('Anthony Ortiz', 1),
 ('Anthony Wexler', 1),
 ('Antje Wulff', 1),
 ('Antoine Clarinval', 1),
 ('Ao Jiao', 1),
 ('Aoyu Wu', 1),
 ('Archit Rathore', 2),
 ('Arijit Khan', 1),
 ('Aritra Dasgupta', 3),
 ('Arjan Kuijper', 1),
 ('Arjun Srinivasan', 1),
 ('Arlen Fan', 1),
 ('Arnaud Sallaberry', 1),
 ('Arnav Verma', 1),
 ('Artur Andre A. M. Oliveira', 1),
 ('Arun Reddy Nelakurthi', 1),
 ('Arvind Kumar Shekar', 2),
 ('Arvind Ramanthan', 1),
 ('Arvind Satyanarayan', 5),
 ('Ashish Kapoor', 3),
 ('Ashley Ramsey', 1),
 ('Ashley Suh', 1),
 ('Athanasios Vogogias', 1),
 ('Austin P. Wright', 1),
 ('Austin Wright', 1),
 ('B. L. William Wong', 1),
 ('Bahador Saket', 2),
 ('Baicheng Wang', 1),
 ('Baigui Sun', 1),
 ('Baldur van Lew', 1),
 ('Baoquan Chen', 1),
 ('Baptiste Caramiaux', 1),
 ('Barbora Kozlíková', 1),
 ('Basil Ell', 1),
 ('Bastian Rieck', 4),
 ('Beatrice Gobbo', 2),
 ('Beatriz Malveiro', 1),
 ('Bei Wang', 6),
 ('Beifang Niu', 1),
 ('Belgin Mutlu', 1),
 ('Ben Eysenbach', 1),
 ('Benedikt Grimmeisen', 1),
 ('Benjamin Bach', 1),
 ('Benjamin Hoover', 3),
 ('Benjamin Höferlin', 1),
 ('Benjamin Karer', 1),
 ('Benoît Frénay', 2),
 ('Benoît Otjacques', 1),
 ('Bernd Finkbeiner', 1),
 ('Bernd Hamann', 1),
 ('Bernhard Fröhler', 1),
 ('Bernhard Preim', 1),
 ('Besmira Nushi', 1),
 ('Bettina Kirchner', 1),
 ('Bhavya Ghai', 1),
 ('Bilal Alsallakh', 2),
 ('Bin Zhu', 1),
 ('Bindu Gupta', 1),
 ('Bing Wang', 1),
 ('Bingru Lin', 1),
 ('Binh Tran', 1),
 ('Binyam Gebre', 1),
 ('Biye Jiang', 1),
 ('Bo Pan', 1),
 ('Boaz Lerner', 1),
 ('Bob Coecke', 1),
 ('Bongshin Lee', 6),
 ('Boris Kovalerchuk', 1),
 ('Boris Müller', 1),
 ('Boris Neubert', 1),
 ('Boudewijn P. F. Lelieveldt', 3),
 ('Boyang Gao', 1),
 ('Brandon Carter', 1),
 ('Brandon RichardWebster', 1),
 ('Brant Peterson', 1),
 ('Brenda Praggastis', 1),
 ('Brenton M. Wiernik', 1),
 ('Brian Barr', 4),
 ('Brian Felipe Keith Norambuena', 1),
 ('Brian Fisher', 1),
 ('Brian Horsak', 1),
 ('Brian Hu', 1),
 ('Brian Ricks', 1),
 ('Bruno Dumas', 1),
 ('Bruno Schneider', 2),
 ('Bum Chul Kwon', 10),
 ('Cagatay Turkay', 5),
 ('Caixia Wu', 1),
 ('Caleb Chen Cao', 1),
 ('Caleb Robinson', 1),
 ('Carey Radebaugh', 1),
 ('Carla E. Brodley', 1),
 ('Carla Floricel', 2),
 ('Carlo Bredius', 1),
 ('Carlos Scheidegger', 4),
 ('Caroline Mollevi', 1),
 ('Caroline Ziemkiewicz', 1),
 ('Catherine Yeh', 1),
 ('Cedric Krause', 1),
 ('Chad Steed', 1),
 ('Chaeyeon Chung', 1),
 ('Changbo Wang', 1),
 ('Changhong Zhang', 1),
 ('Changjian Chen', 5),
 ('Chanhee Park', 1),
 ('Chao Wang', 1),
 ('Chaoli Wang', 1),
 ('Charles D. Stolper', 1),
 ('Cheng-Jun Tsai', 1),
 ('Chengshun Wang', 1),
 ('Chenhui Li', 1),
 ('Chenlu Li', 2),
 ('Chenqi Zhang', 1),
 ('Cheonbok Park', 2),
 ('Chi-Hsien Yen', 1),
 ('Chin-Chia Michael Yeh', 5),
 ('Ching-Shan Chou', 1),
 ('Chiradeep Roy', 3),
 ('Chong Zhang', 1),
 ('Chongxuan Li', 1),
 ('Chris Bryan', 3),
 ('Chris Kim', 1),
 ('Chris North', 2),
 ('Chris Olah', 1),
 ('Chris Weaver', 1),
 ('Chris Yi', 1),
 ('Christian Partl', 1),
 ('Christian Ritter', 1),
 ('Christian Steinparz', 4),
 ('Christian Wolf', 1),
 ('Christian van Onzenoodt', 1),
 ('Christin Beck', 2),
 ('Christin Seifert', 2),
 ('Christina Chen', 1),
 ('Christina Humer', 1),
 ('Christoph Garth', 2),
 ('Christoph Heinzl', 1),
 ('Christoph Kinkeldey', 1),
 ('Christoph Lofi', 1),
 ('Christoph Muehlmann', 1),
 ('Christophe Marsala', 1),
 ('Christopher Collins', 2),
 ('Christopher G. Healey', 1),
 ('Christopher Hahn', 1),
 ('Christopher deFilippi', 1),
 ('Christy Jie Liang', 1),
 ('Chudi Zhong', 1),
 ('Chufan Lai', 1),
 ('Chun-qi Zhou', 1),
 ('Chunhui Sun', 1),
 ('Claudio Delrieux', 1),
 ('Claudio T. Silva', 5),
 ('Clifton David Fuller', 2),
 ('Cong Liu', 1),
 ('Cong Xie', 1),
 ('Conny Walchshofer', 1),
 ('Cristian Blaga', 1),
 ('Cristina Morariu', 1),
 ('Cynthia Chen', 1),
 ('Cynthia Rudin', 1),
 ('Da Song', 1),
 ('Da-Wei Zhou', 1),
 ('Daan van Driel', 1),
 ('Dai Li', 1),
 ('Dakuo Wang', 1),
 ('Dan Imre', 1),
 ('Dandelion Mané', 1),
 ('Daniel A. Keim', 15),
 ('Daniel Archambault', 1),
 ('Daniel Atzberger', 1),
 ('Daniel Engel', 1),
 ('Daniel Garijo', 1),
 ('Daniel Haehn', 1),
 ('Daniel Jönsson', 1),
 ('Daniel Karl I. Weidele', 1),
 ('Daniel Kerrigan', 1),
 ('Daniel M. Dunlavy', 1),
 ('Daniel Seebacher', 1),
 ('Daniel Smilkov', 1),
 ('Daniel Sonntag', 1),
 ('Daniel Weiskopf', 5),
 ('Daniel Witschard', 1),
 ('Daniela Oelke', 1),
 ('Daniele Fadda', 1),
 ('Daniele Quercia', 1),
 ('Danielle Albers Szafir', 1),
 ('Danilo B. Coimbra', 3),
 ('Danilo M. Eler', 5),
 ('Dario Antweiler', 1),
 ('Dave Caira', 1),
 ('David Alvarez-Melis', 1),
 ('David Auber', 1),
 ('David Borland', 2),
 ('David Gotz', 7),
 ('David J. Scroggins', 1),
 ('David Johnson', 1),
 ('David Koski', 1),
 ('David Munechika', 1),
 ('David Polido', 1),
 ('David S. Ebert', 4),
 ('Deanna G. Brockman', 1),
 ('Delyar Tabatabai', 2),
 ('Denis Parra', 1),
 ('Dennis Collaris', 4),
 ('Dennis Dimov', 1),
 ('Dennis Grinwald', 1),
 ('Deokgun Park', 1),
 ('Desney S. Tan', 2),
 ('Dewen Seng', 2),
 ('Dezhi Fang', 1),
 ('Diego Rojo', 1),
 ('Dieter W. Fellner', 1),
 ('Dik Lun Lee', 2),
 ('Dilip Krishnan', 1),
 ('Dino Pedreschi', 1),
 ('Dirk J. Lehmann', 3),
 ('Dirk Streeb', 1),
 ('Dirk Väth', 2),
 ('Djordje Slijepčević', 1),
 ('Dominik Jäckle', 5),
 ('Dominik Moritz', 3),
 ('Dominik Sacha', 3),
 ('Dominique Brodbeck', 1),
 ('Donald Bertucci', 2),
 ('Donald R. Honeycutt', 3),
 ('Dong H. Jeong', 1),
 ('Dong Sun', 1),
 ('Donghao Ren', 2),
 ('Donghyun Kim', 1),
 ('Dongmei Zhang', 2),
 ('Dongming Han', 1),
 ('Dongshi Xu', 1),
 ('Dongyu Liu', 5),
 ('Doug Fritz', 1),
 ('Duen Horng (Polo) Chau', 15),
 ('Dustin Arendt', 2),
 ('Dustin L. Arendt', 1),
 ('Dylan Cashman', 6),
 ('Eduard Dobermann', 1),
 ('Eduard Gröller', 1),
 ('Edward Choi', 1),
 ('Edward Lank', 1),
 ('Ehsan B. Mobaraki', 1),
 ('Ehsan Sherkat', 1),
 ('Ehud Karavani', 1),
 ('Elena Haedecke', 2),
 ('Eli T. Brown', 5),
 ('Elisa Portes dos Santos Amorim', 1),
 ('Elke A. Rundensteiner', 3),
 ('Ellen Jiang', 1),
 ('Elmar Eisemann', 2),
 ('Emanuela Keller', 1),
 ('Emilio V. Brazil', 1),
 ('Emily Reif', 2),
 ('Emily Saldanha', 2),
 ('Emily Wall', 1),
 ('Enrico Bertini', 17),
 ('Eren Cakmak', 2),
 ('Erez Zadok', 1),
 ('Eric D. Ragan', 3),
 ('Eric Horvitz', 1),
 ('Eric Krokos', 1),
 ('Eric Loreaux', 1),
 ('Eric M. Cabral', 1),
 ('Eric Ma', 1),
 ('Eric McArthur', 2),
 ('Erica Fu', 1),
 ('Erick Oduor', 1),
 ('Erik W. Anderson', 2),
 ('Eugene Bykovets', 1),
 ('Eunice Jun', 1),
 ('Eunyee Koh', 2),
 ('Evangelos E. Milios', 3),
 ('F. Benjamin Zhan', 1),
 ('Fabian Beck', 2),
 ('Fabian Jirasek', 1),
 ('Fabian Maaß', 1),
 ('Fabian Sperrle', 3),
 ('Fabian Unglaube', 1),
 ('Fabiano Petronetto', 1),
 ('Fan Du', 5),
 ('Fang Cao', 2),
 ('Fang Chen', 1),
 ('Fangfang Zhou', 2),
 ('Fangzhou Guo', 1),
 ('Fanny Chevalier', 1),
 ('Feiping Nie', 1),
 ('Felix Gerschner', 1),
 ('Fengjie Wang', 1),
 ('Fengyuan Tian', 2),
 ('Fenjin Ye', 1),
 ('Fernanda B. Viégas', 4),
 ('Fernando V. Paulovich', 8),
 ('Florian Abeillon', 1),
 ('Florian Heimerl', 3),
 ('Florian Stoffel', 3),
 ('Fokke van Meulen', 1),
 ('Fosca Giannotti', 1),
 ('Francesco Bodria', 1),
 ('Frank Petry', 1),
 ('Franklin Buitron', 1),
 ('Fran¸coise Fessant', 1),
 ('Fred Hohman', 12),
 ('Fred Popowich', 1),
 ('Fritz Lekschas', 1),
 ('Fuad Ahmed', 1),
 ('Fumeng Yang', 1),
 ('Furui Cheng', 5),
 ('G. Elisabeta Marai', 2),
 ('Gabriel Appleby', 2),
 ('Gabriel Eilertsen', 1),
 ('Gabriel Murray', 1),
 ('Gabriela Morgenshtern', 1),
 ('Garima Gupta', 1),
 ('Gautam Shroff', 1),
 ('Geetika Sharma', 1),
 ('Geneviève Patterson', 1),
 ('Gennady Andrienko', 2),
 ('Georg Fuchs', 1),
 ('Georgia Albuquerque', 1),
 ('Georgia D. Tourassi', 1),
 ('Georgios Koutroulis', 1),
 ('Ghulam Jilani Quadri', 2),
 ('Gijs van Steenpaal', 1),
 ('Giulio Jacucci', 1),
 ('Giuseppe Carenini', 2),
 ('Giuseppe Santucci', 2),
 ('Gjorgji Strezoski', 1),
 ('Gladys M. Hilasaca', 1),
 ('Gongchang Ou', 1),
 ('Gonzalo Ramos', 1),
 ('Grace Guo', 1),
 ('Graham W. Taylor', 1),
 ('Graziano Blasilli', 1),
 ('Gromit Chan', 1),
 ('Gromit Yeuk-Yin Chan', 1),
 ('Guadalupe Canahuate', 2),
 ('Guan Li', 2),
 ('Guihua Shan', 3),
 ('Gunjan Sehgal', 1),
 ('Gunther Heidemann', 1),
 ('Guodao Sun', 1),
 ('Haejin Jeong', 1),
 ('Haekyu Park', 4),
 ('Haesun Park', 3),
 ('Haidong Zhang', 2),
 ('Haipeng Zeng', 1),
 ('Haitao Yang', 1),
 ('Hammad Haleem', 2),
 ('Han Gao', 1),
 ('Han-Wei Shen', 13),
 ('Hanbyul Yeon', 1),
 ('Hanchen Xia', 1),
 ('Hanfei Lin', 1),
 ('Hang Su', 4),
 ('Hanghang Tong', 2),
 ('Hanna Hauptmann', 2),
 ('Hanna Schäfer', 3),
 ('Hannah Currant', 1),
 ('Hannah Kim', 1),
 ('Hanqi Guo', 1),
 ('Hans Hagen', 2),
 ('Hans Hasse', 1),
 ('Hans-Jörg Schulz', 2),
 ('Hanseung Lee', 2),
 ('Hanspeter Pfister', 8),
 ('Hao Yang', 6),
 ('Haocong Cheng', 1),
 ('Haolin Liu', 1),
 ('Haomin Li', 1),
 ('Haowen Zhou', 1),
 ('Haoyu Li', 2),
 ('Harald Piringer', 4),
 ('Harini Suresh', 1),
 ('Harish Doraiswamy', 1),
 ('Harry X. Li', 1),
 ('Harsha Nori', 2),
 ('Heike Leitte', 6),
 ('Heiko Neumann', 1),
 ('Heinz U. Lemke', 1),
 ('Helio Pedrini', 1),
 ('Helwig Hauser', 3),
 ('Hendrik Schulze', 1),
 ('Hendrik Strobelt', 9),
 ('Henry Chai', 1),
 ('Heungseok Park', 1),
 ('Hezi Shi', 1),
 ('Hiba Arnout', 1),
 ('Hilson Shrestha', 2),
 ('Ho-Jin Choi', 1),
 ('Hod Lipson', 1),
 ('Holger Stitz', 3),
 ('Holger Theisel', 1),
 ('Hongyuan Zha', 2),
 ('Hoyoul Luis Youn', 1),
 ('Hsiao-Ying Lu', 1),
 ('Huamin Qu', 26),
 ('Huan Song', 1),
 ('Huanbin Lin', 1),
 ('Hui Shao', 1),
 ('Hui Zhang', 2),
 ('Huimin Han', 1),
 ('Huiyuan Chen', 1),
 ('Humberto S. Garcia Caballero', 2),
 ('Huong N. Higgins', 1),
 ('Hyeju Jang', 1),
 ('Hyeon Jeon', 4),
 ('Hyeonggeun Han', 1),
 ('Hyeshin Chu', 1),
 ('Hyesook Son', 1),
 ('Hyoung-oh Jeong', 1),
 ('Hyung-Kwon Ko', 2),
 ('Hyungjun Joo', 1),
 ('Hyunwoo Han', 1),
 ('Hyunwook Lee', 2),
 ('I.V. Ramakrishnan', 1),
 ('Ian Johnson', 1),
 ('Ian Tenney', 1),
 ('Ibrahim Al-Hazwani', 1),
 ('Igor Cherepanov', 1),
 ('Iiris Sundin', 1),
 ('Ilija Šimić', 1),
 ('Ilir Jusufi', 1),
 ('Ilya Ploshchik', 1),
 ('Immanuel Bomze', 1),
 ('Ines Färber', 1),
 ('Inga Scheler', 1),
 ('Inyoup Na', 1),
 ('Isabelle Roesch', 1),
 ('Ivan Protsyuk', 1),
 ('Ivan R. Guilherme', 1),
 ('Jaakko Peltonen', 1),
 ('Jack Pegg', 1),
 ('Jack Reidy', 1),
 ('Jaegul Choo', 8),
 ('Jaemin Jo', 3),
 ('Jaemyung Kim', 1),
 ('Jaeyeon Kihm', 2),
 ('Jake Hyun', 1),
 ('Jakob Bonart', 2),
 ('Jambay Kinley', 1),
 ('James Davey', 1),
 ('James Honaker', 1),
 ('James Wexler', 3),
 ('Jamie Morgenstern', 1),
 ('Jan Azzati', 1),
 ('Jan Byška', 1),
 ('Jan C. van Gemert', 1),
 ('Jan Willms', 1),
 ('Jan Wojdziak', 1),
 ('Jan van Gemert', 1),
 ('Jan-Tobias Sohns', 2),
 ('Jane Shaw', 1),
 ('Janu Verma', 1),
 ('Jarke J. van Wijk', 7),
 ('Jasmijn Bastings', 1),
 ('Jason Chuang', 1),
 ('Jason D. Williams', 1),
 ('Jason Dykes', 1),
 ('Jason I. Hong', 1),
 ('Jason Kamkwai Wong', 1),
 ('Jason Vallet', 1),
 ('Jason Yosinski', 1),
 ('Jayaraman J. Thiagarajan', 3),
 ('Jean D. Brender', 1),
 ('Jean Lee', 1),
 ('Jean Scholtz', 1),
 ('Jean-Daniel Fekete', 2),
 ('Jed Irvine', 1),
 ('Jeff Clune', 1),
 ('Jeff M. Phillips', 1),
 ('Jeffrey Heer', 3),
 ('Jeffrey M. Rzeszotarski', 1),
 ('Jennifer Adorno Nieves', 1),
 ('Jennifer King Chen', 1),
 ('Jennifer Wortman Vaughan', 3),
 ('Jenny Hyunjung Lee', 1),
 ('Jens Michael Boss', 1),
 ('Jeremie Barlet', 1),
 ('Jeremy E. Block', 2),
 ('Jeremy M. Kahn', 1),
 ('Jeroen Eggermont', 1),
 ('Jeroen van Baar', 1),
 ('Jesse J. Benjamin', 1),
 ('Jesse Vig', 2),
 ('Jessica Hullman', 1),
 ('Jessie Kennedy', 1),
 ('Ji Lan', 1),
 ('Ji-Hoon Kim', 1),
 ('Jia Zeng', 1),
 ('Jia-Kai Chou', 1),
 ('Jiacheng Pan', 1),
 ('Jiahao Deng', 2),
 ('Jiaming Zhang', 2),
 ('Jian Kang', 1),
 ('Jian Zhao', 1),
 ('Jian-Lin Wu', 2),
 ('Jianben He', 2),
 ('Jianing Hao', 1),
 ('Jianlong Zhou', 1),
 ('Jianmin Zheng', 1),
 ('Jiannan Xiao', 1),
 ('Jiansu Pu', 3),
 ('Jianwei Zhang', 1),
 ('Jiao Sun', 1),
 ('Jiawan Zhang', 1),
 ('Jiawei Zhang', 1),
 ('Jiaxin Shi', 2),
 ('Jiayi Hong', 1),
 ('Jiayi Xu', 3),
 ('Jiaying Lu', 1),
 ('Jiayue Lin', 1),
 ('Jiazhi Xia', 6),
 ('Jie Li', 2),
 ('Jie Lu', 1),
 ('Jie Yang', 1),
 ('Jieqiong Zhao', 2),
 ('Jihae Lee', 1),
 ('Jimbo Wilson', 2),
 ('Jimeng Sun', 2),
 ('Jimmy Johansson', 2),
 ('Jina Lee', 1),
 ('Jina Suh', 3),
 ('Jinbin Huang', 2),
 ('Jincheng Li', 1),
 ('Jing Wu', 6),
 ('Jing Xia', 1),
 ('Jing Yang', 1),
 ('Jingjing Liu', 1),
 ('Jingrui He', 3),
 ('Jingting Li', 1),
 ('Jingyi Shen', 1),
 ('Jinhwa Jang', 1),
 ('Jinwook Seo', 5),
 ('Jirí Horák', 1),
 ('Joachim Giesen', 1),
 ('Joanne Taery Kim', 1),
 ('Joao Alves', 1),
 ('Jochen Görtler', 2),
 ('Joel Daniels', 1),
 ('Joel Levin', 1),
 ('Johan Verwey', 1),
 ('Johanna Beyer', 2),
 ('Johanna M. A. Pijnenborg', 1),
 ('Johanna Schmidt', 1),
 ('Johannes Fuchs', 2),
 ('Johannes Knittel', 2),
 ('John Canny', 1),
 ('John Holodnak', 1),
 ('John P. Lewis', 1),
 ('John Stasko', 2),
 ('John Thompson', 1),
 ('John V. Guttag', 1),
 ('Jonas Kemp', 1),
 ('Jonas Unger', 1),
 ('Jonathan Dodge', 1),
 ('Jonathan Geraldi Joewono', 1),
 ('Jonathan Strahl', 1),
 ('Jonathan Woodring', 1),
 ('Jonathan Zhang', 1),
 ('Joost Jorritsma', 1),
 ('Jordan Riley Benson', 1),
 ('Jordan Swartz', 1),
 ('Jorge H. Piazentin Ono', 1),
 ('Jorge Piazentin Ono', 1),
 ('Joscha Eirich', 2),
 ('Jose Gustavo S. Paiva', 1),
 ('Josef Suschnigg', 1),
 ('Joseph MacInnes', 1),
 ('Josh Andres', 1),
 ('Josh Rubin', 1),
 ('Joshua Shrestha', 1),
 ('Josiah Poon', 1),
 ('Josua Krause', 7),
 ('José F. Rodrigues-Jr', 1),
 ('João Palmeiro', 1),
 ('João Rulff', 1),
 ('Judith Louis-Alexandre', 1),
 ('Jules Françoise', 1),
 ('Julia E. Nam', 1),
 ('Julian Stahnke', 1),
 ('Julian Thijssen', 2),
 ('Juliana Freire', 1),
 ('Juliane Müller-Sielaff', 1),
 ('Julien Klaus', 1),
 ('Julius Parulek', 1),
 ('Julius Rauscher', 1),
 ('Julián Méndez', 1),
 ('Jun Han', 1),
 ('Jun Wang', 1),
 ('Jun Yuan', 11),
 ('Jun Zhu', 5),
 ('Juncai Li', 1),
 ('Juncong Lin', 1),
 ('Jundong Li', 1),
 ('Junghoon Chae', 1),
 ('Jungsoo Lee', 1),
 ('Jungwoo Lee', 1),
 ('Junhong Wang', 1),
 ('Junlin Liu', 1),
 ('Junpeng Wang', 14),
 ('Justin D. Weisz', 1),
 ('Justin Talbot', 1),
 ('Jérôme Azé', 1),
 ('Jörg Kindermann', 1),
 ('Jörn Kohlhammer', 2),
 ('Jürgen Bernard', 17),
 ('Jürgen Döllner', 1),
 ('Jürgen Krasser', 1),
 ('Kai Fischbach', 1),
 ('Kai Jin', 1),
 ('Kai Liu', 1),
 ('Kaisa Lahtinen', 1),
 ('Kaixin Chen', 1),
 ('Kaiyu Zhao', 1),
 ('Kalpesh Padia', 1),
 ('Kalyan Veeramachaneni', 5),
 ('Kam Kwai Wong', 3),
 ('Kamran Sedig', 2),
 ('Kanit Wongsuphasawat', 3),
 ('Karthikeyan Natesan Ramamurthy', 1),
 ('Katarína Furmanová', 1),
 ('Katherine K. Kim', 1),
 ('Katherine Ye', 1),
 ('Kathleen Cachel', 2),
 ('Kathleen M. Lewis', 1),
 ('Katrien Verbert', 1),
 ('Kayur Patel', 2),
 ('Ke Xu', 2),
 ('Ke Yu', 1),
 ('Kehan Cheng', 2),
 ('Keith Andrews', 2),
 ('Keith Bein', 1),
 ('Kelei Cao', 3),
 ('Kendall Park', 1),
 ('Kenneth Holstein', 1),
 ('Kenney Ng', 3),
 ('Kent Wittenburg', 1),
 ('Kevin Li', 1),
 ('Kevin T. McDonnell', 1),
 ('Kexin Huang', 1),
 ('Kim Rees', 1),
 ('Kin-Ho Lam', 1),
 ('Kirill Bykov', 1),
 ('Klaus Eckelt', 1),
 ('Klaus Greff', 1),
 ('Klaus Mueller', 8),
 ('Klaus Nordhausen', 1),
 ('Klaus-Robert Müller', 1),
 ('Ko-Chih Wang', 4),
 ('Kostiantyn Kucher', 5),
 ('Krešimir Matković', 1),
 ('Kris Sankaran', 1),
 ('Krishna Gade', 1),
 ('Krishnaram Kenthapadi', 1),
 ('Kristanto Sean Njotoprawiro', 1),
 ('Kwan-Liu Ma', 13),
 ('Kyle Overton', 2),
 ('Kyungwon Lee', 1),
 ('Laixin Xie', 1),
 ('Lan-Zhe Guo', 1),
 ('Lane Harrison', 2),
 ('Lanjun Wang', 1),
 ('Lanxi Xiao', 1),
 ('Lars Linsen', 3),
 ('Lebna V. Thomas', 1),
 ('Lei Ma', 1),
 ('Lei Shang', 1),
 ('Lei Shi', 1),
 ('Leigh A. Bukowski', 1),
 ('Leishi Zhang', 1),
 ('Leonardo Christino', 1),
 ('Lezhi Li', 1),
 ('Li Zhang', 1),
 ('Liang Gou', 6),
 ('Liang Wang', 5),
 ('Liang Zhao', 1),
 ('Liangyu Li', 1),
 ('Lin Shao', 2),
 ('Lin Yan', 1),
 ('Linara  Adilova', 1),
 ('Linara Adilova', 1),
 ('Lincan Zou', 1),
 ('Lindsey Sawatzky', 1),
 ('Ling Huang', 1),
 ('Lingli Zhang', 1),
 ('Linhao Meng', 3),
 ('Linquan Huang', 1),
 ('Lisanne van Dijk', 1),
 ('Liu Ren', 8),
 ('Longfei Chen', 1),
 ('Lorenz Linhardt', 1),
 ('Lorenzo Strappelli', 1),
 ('Luana Micallef', 1),
 ('Luc-Etienne Pommé', 1),
 ('Luca M. Aiello', 1),
 ('Lucas Joos', 1),
 ('Luciana Padua', 1),
 ('Ludwig Schubert', 1),
 ('Luis G. Nonato', 5),
 ('Lukas Graner', 1),
 ('Luoxuan Weng', 1),
 ('Lydia Boudjeloud-Assala', 1),
 ('M. Emre Celebi', 1),
 ('M. Münch', 1),
 ('Magdalena Jankowska', 1),
 ('Mahima Pushkarna', 2),
 ('Mahsan Nourani', 3),
 ('Malgorzata Migut', 2),
 ('Mallak Alkhathlan', 2),
 ('Manuel Stein', 1),
 ('Manuela Waldner', 1),
 ('Mao Ye', 1),
 ('MaoKang Luo', 1),
 ('Maosong Sun', 1),
 ('Maram Akila', 2),
 ('Marc Kirchner', 1),
 ('Marc Streit', 6),
 ('Marcel Worring', 3),
 ('Marcin Detyniecki', 1),
 ('Marco Angelini', 2),
 ('Marco Cavallo', 3),
 ('Marco Hutter', 3),
 ('Marcus Magnor', 1),
 ('Margaret Burnett', 2),
 ('Margo Seltzer', 1),
 ('Maria Cristina F. Oliveira', 1),
 ('Marian Dörk', 1),
 ('Marie-Jeanne Lesot', 1),
 ('Marina M.-C. Höhne', 1),
 ('Marinka Zitnik', 1),
 ('Mario A. Cypko', 1),
 ('Mario C. Sousa', 1),
 ('Marius Hogräfer', 2),
 ('Mark Blacher', 1),
 ('Mark E. Nunnally', 2),
 ('Mark S. Keller', 1),
 ('Mark Thomas', 1),
 ('Markus Bögl', 3),
 ('Markus Höferlin', 1),
 ('Markus Lehmann', 2),
 ('Marta Soare', 1),
 ('Martin Eisemannh', 1),
 ('Martin Ennemoser', 1),
 ('Martin Kacenga', 1),
 ('Martin Müller', 1),
 ('Martin Schall', 2),
 ('Martin Seneviratne', 1),
 ('Martin Wattenberg', 4),
 ('Mary Beth Kery', 3),
 ('Matej Gallo', 1),
 ('Mateus Espadoto', 5),
 ('Matthaeus Stoehr', 1),
 ('Matthew Berger', 2),
 ('Matthew D. Zeiler', 1),
 ('Matthew O. Ward', 1),
 ('Matthew Roach', 1),
 ('Matthias Kraus', 2),
 ('Matthias O. Franz', 1),
 ('Matthias Trapp', 1),
 ('Matthias Zeppelzauer', 6),
 ('Max Chickering', 1),
 ('Maximilien Servajean', 1),
 ('Mayukh Deb', 1),
 ('Md Abdul Kadir', 1),
 ('Md Montaser Hamid', 1),
 ('Md Naimul Hoque', 2),
 ('Md Rafiqul Islam', 1),
 ('Megan Dass', 1),
 ('Megan Maher', 1),
 ('Melanie Tory', 1),
 ('Melba M. Crawford', 1),
 ('Melissa Perez', 1),
 ('Meng Xia', 2),
 ('Mengchen Liu', 5),
 ('Mennatallah El-Assady', 16),
 ('Micah J. Smith', 1),
 ('Michael Barz', 1),
 ('Michael Behrisch', 4),
 ('Michael Brooks', 1),
 ('Michael Burch', 1),
 ('Michael Gleicher', 5),
 ('Michael Hund', 1),
 ('Michael Kamp', 2),
 ('Michael Marschollek', 1),
 ('Michael Mock', 2),
 ('Michael Muller', 1),
 ('Michael P. Brundage', 1),
 ('Michael Pühringer', 1),
 ('Michael Sedlmair', 10),
 ('Michael Steptoe', 1),
 ('Michael Terry', 1),
 ('Michaela Schmitt', 1),
 ('Michaël Aupetit', 4),
 ('Michel A. Westenberg', 2),
 ('Mihaela Vorvoreanu', 2),
 ('Mike Sips', 1),
 ('Mikhail Yurochkin', 1),
 ('Min Chen', 4),
 ('Min Zhu', 1),
 ('Min-Je Choi', 1),
 ('Minfeng Zhu', 1),
 ('Ming-Jun Chen', 1),
 ('Ming-Yi Chang', 1),
 ('Mingliang Xu', 2),
 ('Minglun Gong', 1),
 ('Mingqian Zhaoz', 1),
 ('Mingwei Li', 2),
 ('Mingxuan Yuan', 1),
 ('Minsuk Kahng', 8),
 ('Mirco Blaser', 1),
 ('Miriam Butt', 1),
 ('Miriam Redi', 1),
 ('Mjaye Mazwi', 1),
 ('Mohamed A. Naser', 1),
 ('Mohamed R. Amer', 1),
 ('Mohammad Alharbi', 1),
 ('Mohammad Chegini', 3),
 ('Mohammad Ghoniem', 2),
 ('Mona Abdelrahman', 1),
 ('Monique Meuschke', 1),
 ('Moritz Heckmann', 1),
 ('Moritz Schöfl', 1),
 ('Morteza Karimzadeh', 2),
 ('Mosab Khayat', 1),
 ('Mrinal Rawat', 1),
 ('Muhammad Ammad-ud-din', 1),
 ('Muqiao Yang', 1),
 ('My T. Thai', 1),
 ('Mykola Pechenizkiy', 1),
 ('Mário Popolin Neto', 2),
 ('Nadine Bienefeld', 1),
 ('Nan Cao', 8),
 ('Nan-Chen Chen', 1),
 ('Nancy Cooke', 1),
 ('Nandana Mihindukulasooriya', 1),
 ('Natalia Andrienko', 2),
 ('Natalie Harris', 1),
 ('Natasa Rikalo', 1),
 ('Nathalie Reuter', 1),
 ('Nathan Watts', 1),
 ('Nazneen Rajani', 1),
 ('Neda Jahanshad', 1),
 ('Neda Rostamzadeh', 2),
 ('Neesha Kodagoda', 1),
 ('Neng Shi', 1),
 ('Ngoc Thang Vu', 1),
 ('Nicholas Ruozzi', 1),
 ('Nicholas Stevens', 1),
 ('Nicola Pezzotti', 5),
 ('Nicolas Médoc', 1),
 ('Nikhil Thorat', 1),
 ('Niklas Elmqvist', 1),
 ('Niklas Metzger', 1),
 ('Nikolaus Piccolotto', 1),
 ('Nilaksh Das', 3),
 ('Nils Gehlenborg', 4),
 ('Nina Mir', 1),
 ('Nina S. T. Hirata', 1),
 ('Nithin Chalapathi', 1),
 ('Noptanit Chotisarn', 1),
 ('Norine Coenen', 1),
 ('Nyi Nyi Htun', 1),
 ('Nyoungwoo Lee', 1),
 ('Oded Nov', 1),
 ('Oh-Hyun Kwon', 2),
 ('Oliver Deussen', 2),
 ('Olivier Thonnard', 1),
 ('Omar Shaikh', 2),
 ('Oscar Gomez', 2),
 ('Panpan Xu', 5),
 ('Paolo Tamagnini', 1),
 ('Pat Hanrahan', 1),
 ('Patrice Simard', 3),
 ('Patricia J. Crossno', 1),
 ('Patrick Adelberger', 1),
 ('Patrick Albus', 1),
 ('Patrick T. Ellinor', 1),
 ('Patrick Yost', 1),
 ('Patrik Floréen', 1),
 ('Paul Kuznecov', 2),
 ('Paul Rosen', 3),
 ('Paul Tunison', 1),
 ('Paulo E. Rauber', 4),
 ('Paulo Joia', 2),
 ('Payal Chandak', 1),
 ('Pedro Bizarro', 1),
 ('Pedro Fonseca', 1),
 ('Peer-Timo Bremer', 5),
 ('Pei-Chen Chang', 2),
 ('Pei-Shan Lo', 1),
 ('Pekka Marttinen', 1),
 ('Peng Xie', 1),
 ('Pere-Pau Vázquez', 1),
 ('Peter Filzmoser', 4),
 ('Peter H. Langlois', 1),
 ('Peter J. F. Lucas', 1),
 ('Peter Ruch', 1),
 ('Peter Stella', 2),
 ('Peter Xenopoulos', 2),
 ('Petr Holub', 1),
 ('Philip Berger', 1),
 ('Philipp Lucas', 1),
 ('Philipp Schader', 1),
 ('Philippe Pinheiro', 1),
 ('Phong H. Nguyen', 1),
 ('Piero Molino', 1),
 ('Pierre Y. Andrews', 1),
 ('Po-Yin Yen', 2),
 ('Pratik Gajane', 1),
 ('Qi Jiang', 1),
 ('Qiangqiang Liu', 1),
 ('Qianwen Wang', 8),
 ('Qiaoan Chen', 1),
 ('Qiaomu Shen', 2),
 ('Qifan Yang', 1),
 ('Qifeng Tang', 1),
 ('Qikai Chu', 1),
 ('Qing Chen', 1),
 ('Qing Cheny', 1),
 ('Qing Shi', 1),
 ('Qisheng Li', 1),
 ('Qixin Zhu', 1),
 ('Quan Li', 4),
 ('Quan Nguyen', 1),
 ('Quan Ze Chen', 1),
 ('Qun Liu', 1),
 ('Quynh Quang Ngo', 1),
 ('R. Benjamin Shapiro', 1),
 ('Rafael Garcia', 1),
 ('Rafael Henkin', 1),
 ('Rafael M. Martins', 11),
 ('Ragaad AlTarawneh', 1),
 ('Raghu Machiraju', 1),
 ('Rahel Lüthy', 1),
 ('Rahul Duggal', 1),
 ('Rahul Nair', 1),
 ('Raimund Dachselt', 1),
 ('Rakhi Agrawal', 1),
 ('Rakshit Varu', 1),
 ('Ran Cheng', 1),
 ('Raphael Beckmann', 2),
 ('Raphael Störk', 1),
 ('Ravi Devarajan', 1),
 ('Raymond Li', 1),
 ('Rebecca Faust', 1),
 ('Rebecca Kehlbeck', 1),
 ('Remco Chang', 10),
 ('Renato R. O. da Silva', 2),
 ('Rene Cutura', 2),
 ('Renfei Huang', 1),
 ('Reshika Palaniyappan Velumani', 1),
 ('Rhema Vaithianathan', 2),
 ('Ricardo Moreira', 1),
 ('Riccardo Guidotti', 1),
 ('Rich Caruana', 4),
 ('Richard Socher', 1),
 ('Rico Richter', 1),
 ('Rita Costa', 1),
 ('Rita Sevastjanova', 8),
 ('Rob DeLine', 1),
 ('Rob Fergus', 1),
 ('Robert Greer', 1),
 ('Robert Gregor', 1),
 ('Robert Krueger', 2),
 ('Robert S. Laramee', 1),
 ('Robert Turko', 1),
 ('Roberto Hirata Jr', 1),
 ('Robin De Croon', 1),
 ('Robin Gandhi', 1),
 ('Rogério E. Garcia', 1),
 ('Romain Bourqui', 1),
 ('Romain Giot', 1),
 ('Romain Vuillemot', 1),
 ('Roman Garnett', 1),
 ('Rongchen Zhu', 3),
 ('Ronghua Liang', 1),
 ('Roque Lopez', 1),
 ('Rosane Minghim', 5),
 ('Ross Maciejewski', 9),
 ('Rubayea Ferdows', 1),
 ('Rudolf Nenutil', 1),
 ('Rudolf Netzel', 1),
 ('Rui Chen', 1),
 ('Rui Xin', 1),
 ('Ruixiang Zhang', 1),
 ('Rusheng Pan', 1),
 ('Ruud J. G. van Sloun', 2),
 ('Ryan Cotterell', 1),
 ('Ryan Wesslen', 1),
 ('Sagad Hamid', 1),
 ('Sagar Joglekar', 1),
 ('Saleema Amershi', 4),
 ('Salvatore Rinzivillo', 1),
 ('Sam Hepenstal', 1),
 ('Samantha Robertson', 1),
 ('Samuel G. Fadel', 1),
 ('Samuel Goree', 1),
 ('Samuel Kaski', 1),
 ('Samuel Leeman-Munk', 1),
 ('Samuel Schiegg', 1),
 ('Sana Malik', 2),
 ('Sana Tonekaboni', 1),
 ('Sandra Bringay', 1),
 ('Sandre Feringa', 1),
 ('Sangwon Jeong', 1),
 ('Sara Johansson Fernstad', 2),
 ('Sarah Butt', 1),
 ('Sarah Joseph', 1),
 ('Saratendu Sethi', 1),
 ('Saroj Sahoo', 1),
 ('Sarun Gulyanon', 1),
 ('Savvas Petridis', 1),
 ('Scott Barlowe', 1),
 ('Sebasitaan Overeem', 1),
 ('Sebastian Bremm', 2),
 ('Sebastian Gehrmann', 5),
 ('Sebastian Ratzenbock', 1),
 ('Sebastian von Mammen', 1),
 ('Sebastien Boyerx', 1),
 ("Sehi L'Yi", 2),
 ('Semin Lee', 1),
 ('Senthil Chandrasegaran', 1),
 ('Seungmin Jin', 1),
 ('Seyed Behnam Beladi', 1),
 ('Seyednaser Nourashrafeddin', 1),
 ('Shaan Khurshid', 1),
 ('Shah Rukh Humayoun', 4),
 ('Shan Carter', 1),
 ('Shang Gao', 1),
 ('Shannon Robinson', 1),
 ('Shaoliang Nie', 1),
 ('Shaozu Cao', 1),
 ('Shauli Ravfogel', 1),
 ('Shayan Monadjemi', 1),
 ('Sheikh S. Abdullah', 2),
 ('Shenghui Cheng', 1),
 ('Shenyu Xu', 2),
 ('Shi Liu', 1),
 ('Shikhar Gupta', 1),
 ('Shilong Liu', 1),
 ('Shilpika', 1),
 ('Shivam Agarwal', 1),
 ('Shixia Liu', 16),
 ('Shiyu Cheng', 1),
 ('Shouxing Xiang', 1),
 ('Shruti Gadewar', 1),
 ('Shubham Jain', 1),
 ('Shubham Khaladkar', 1),
 ('Shubham Sharma', 1),
 ('Shun Sun', 1),
 ('Shunan Guo', 2),
 ('Shuran Sun', 1),
 ('Shusen Liu', 6),
 ('Shuxin Chen', 1),
 ('Shuyue Zhou', 2),
 ('Sijia Liu', 1),
 ('Sijia Wang', 1),
 ('Silvia Miksch', 4),
 ('Sima Rezaeipourfarsangi', 1),
 ('Siming Chen', 6),
 ('Simone Lenti', 1),
 ('Simone Scheithauer', 1),
 ('Simone Stumpf', 2),
 ('Siwei Tan', 1),
 ('Siyuan Gao', 1),
 ('Siyuan Wang', 1),
 ('Smiti Kaul', 1),
 ('Song Li', 1),
 ('Song-Hai Zhang', 1),
 ('Songtao Yuan', 1),
 ('Sonia Castelo', 1),
 ('Soohyun Lee', 1),
 ('Soonwook Kwon', 1),
 ('Sooraj K. Babu', 1),
 ('Sotirios Tasoulis', 1),
 ('Soumyadeep Basu', 1),
 ('Sourabh Palande', 1),
 ('Soyeon Caren Han', 1),
 ('Soyoung Yang', 1),
 ('Sridevi Wagle', 1),
 ('Sriram Chandrasekaran', 1),
 ('Sriram Karthik Badam', 1),
 ('Sriram Yarlagadda', 1),
 ('Stan Z. Li', 1),
 ('Stef van den Elzen', 4),
 ('Stefan Holzer', 1),
 ('Stefan Thalmann', 1),
 ('Steffen Holter', 2),
 ('Steffen Koch', 2),
 ('Steffen Oeltze-Jafra', 2),
 ('Steffen Schäfer', 1),
 ('Stephanie Santosa', 1),
 ('Stephanie W. Vrede', 1),
 ('Stephen Ingram', 1),
 ('Steve Yadlowsky', 1),
 ('Steven A. Lubitz', 1),
 ('Steven Bergner', 2),
 ('Steven Jorgensen', 1),
 ('Steven M. Drucker', 5),
 ('Su Nguyen', 1),
 ('Subeida Ahmed', 1),
 ('Subha Maity', 1),
 ('Subhajit Das', 6),
 ('Subhashis Hazarika', 1),
 ('Subhrajit Roy', 1),
 ('Sugeerth Murugesan', 1),
 ('Sujia Zhu', 1),
 ('Sungahn Ko', 1),
 ('Sungbok Shin', 1),
 ('Sungchul Kim', 1),
 ('Sunghyo Chung', 1),
 ('Sungsoo Ray Hong', 1),
 ('Sunipa Dev', 1),
 ('Sunwoo Ha', 1),
 ('Suphanut Jamonnak', 1),
 ('Supriya Garg', 1),
 ('Sverrir Arnórsson', 1),
 ('Svitlana Volkova', 1),
 ('Swati Mishra', 1),
 ('Syed Ahsan Ali Dilawer', 1),
 ('Sylvain Lespinats', 1),
 ('Syu-Ting Deng', 2),
 ('Sören Klemm', 1),
 ('Tahrima Rahman', 2),
 ('Takanori Fujiwara', 8),
 ('Takuya Takagi', 1),
 ('Tamara Flemisch', 1),
 ('Tamara Munzner', 4),
 ('Tan Tang', 1),
 ('Tanja Munz', 3),
 ('Tao Gui', 1),
 ('Tao Li', 1),
 ('Taojun Wang', 1),
 ('Tassadit Bouadi', 1),
 ('Tatiana von Landesberger', 3),
 ('Teemu Roos', 1),
 ('Teng-Yok Lee', 1),
 ('Tengfei Ma', 1),
 ('Thang Vu', 1),
 ('Theo Jaunet', 1),
 ('Theresia Gschwandtner', 2),
 ('Thibault Laugel', 1),
 ('Thilo Spinner', 3),
 ('Thomas Ertl', 2),
 ('Thomas Fuchs', 1),
 ('Thomas Guyet', 1),
 ('Thomas Höllt', 3),
 ('Thomas Kroes', 1),
 ('Thomas Mühlbacher', 2),
 ('Thomas Seidl', 1),
 ('Thomas Tamisier', 1),
 ('Thorsten May', 1),
 ('Thurston Sexton', 2),
 ('Tianjian Chen', 1),
 ('Tiankai Xie', 3),
 ('Tianqing Fang', 1),
 ('Tianyi Zhang', 1),
 ('Tiffany Tseng', 1),
 ('Tim Cech', 1),
 ('Tim Korjakow', 1),
 ('Tim Lammarsch', 2),
 ('Tim Schneider', 1),
 ('Timo Ropinski', 3),
 ('Timothy M. Shead', 1),
 ('Tina Seufert', 1),
 ('Ting-Chuen Pong', 1),
 ('Titus Barik', 1),
 ('Tobias Günther', 1),
 ('Tobias Isenberg', 1),
 ('Tobias Kauer', 1),
 ('Tobias Ruppert', 1),
 ('Tobias Schnabel', 1),
 ('Tobias Schreck', 14),
 ('Todd Billow', 1),
 ('Todd Kulesza', 1),
 ('Tolga Bolukbasi', 2),
 ('Tom Baumgartl', 1),
 ('Tom Cheesman', 1),
 ('Tom Horak', 1),
 ('Tomi Peltola', 1),
 ('Tommaso Elli', 1),
 ('Tommi S. Jaakkola', 1),
 ('Tomáš Brázdil', 1),
 ('Tong Ge', 1),
 ('Tong Steven Sun', 1),
 ('Torsten Möller', 4),
 ('Tran Van Long', 1),
 ('Tsung Heng Wu', 1),
 ('Tuan Manh Lai', 1),
 ('Tyler Estro', 1),
 ('Tácito Trindade de Araújo Tiburtino Neves', 2),
 ('Téo Sanchez', 1),
 ('Udo Schlegel', 6),
 ('Uri Kartoun', 1),
 ('Uta Hinrichs', 1),
 ('Ute Schmid', 1),
 ('Utkarsh Soni', 1),
 ('V. Anne Smith', 1),
 ('Vaishali Dhanoa', 1),
 ('Valerio Pascucci', 4),
 ('Vasile Ciorna', 1),
 ('Vedran Sabol', 3),
 ('Venkatesh Sivaraman', 2),
 ('Verena Obermuller', 1),
 ('Verica Buchanan', 1),
 ('Veronika Irvine', 1),
 ('Vibhav Gogate', 3),
 ('Victor Guyomard', 1),
 ('Victor Sanh', 1),
 ('Vidya Prasad', 2),
 ('Vit Rusnak', 1),
 ("Vito D'Orazio", 1),
 ('Vivek Srikumar', 3),
 ('Vladimir Molchanov', 1),
 ('Vlado Kešelj', 1),
 ('Walter F. Stewart', 1),
 ('Wang Xia', 1),
 ('Wanqi Hu', 1),
 ('Wei Chen', 14),
 ('Wei Huang', 1),
 ('Wei Xu', 2),
 ('Wei Zeng', 2),
 ('Wei Zhang', 9),
 ('Wei-Lun Chao', 1),
 ('Weidong Huang', 1),
 ('Weifeng Chen', 1),
 ('Weihan Zhang', 1),
 ('Weikai Yang', 5),
 ('Weiwei Cui', 4),
 ('Weixing Lin', 1),
 ('Wen Xiao', 1),
 ('Wenbin He', 4),
 ('Weng-Keen Wong', 1),
 ('Wentao Huang', 1),
 ('Wenwen Dou', 2),
 ('Wenyuan Tao', 1),
 ('Wenyuan Wang', 1),
 ('Will Epperson', 1),
 ('William Alexander', 1),
 ('William R. Schwartz', 1),
 ('William Ribarsky', 1),
 ('William Wright', 1),
 ('Willy Scheibel', 1),
 ('Wilson E. Marcílio-Jr', 5),
 ('Wissarut Pimanmassuriya', 1),
 ('Wolfgang Aigner', 2),
 ('Wolfgang Berger', 2),
 ('Wolfgang Jentner', 2),
 ('Wolfgang Kienreich', 2),
 ('Won-Ki Jeong', 1),
 ('Xavier Plantaz', 1),
 ('Xavier Renard', 1),
 ('Xavier Suau', 1),
 ('Xi Gong', 1),
 ('Xi Ye', 1),
 ('Xian Teng', 1),
 ('Xiangyang Wu', 1),
 ('Xiangyang Xue', 1),
 ('Xiao Li Qiao', 1),
 ('Xiao Lin', 1),
 ('Xiao Xie', 2),
 ('Xiaochen Li', 1),
 ('Xiaohan Wang', 1),
 ('Xiaohong Ma', 1),
 ('Xiaoju Dong', 2),
 ('Xiaojuan Ma', 3),
 ('Xiaolong Zhang', 1),
 ('Xiaoming Liu', 1),
 ('Xiaonan Ji', 2),
 ('Xiaoru Yuan', 2),
 ('Xiaorui Zhai', 1),
 ('Xiaotong Liu', 1),
 ('Xiaoyan Kui', 1),
 ('Xiaoyang Han', 1),
 ('Xiaoyi Jiang', 1),
 ('Xiaoying Shi', 2),
 ('Xiaoyu Zhang', 4),
 ('Xiguang Wei', 1),
 ('Xijie Huang', 1),
 ('Xin Dai', 1),
 ('Xin Liu', 2),
 ('Xin Zhao', 1),
 ('Xing Liang', 1),
 ('Xing Mu', 1),
 ('Xingbo Wang', 6),
 ('Xingchen Zeng', 1),
 ('Xingxing Zhang', 1),
 ('Xinhai Wei', 1),
 ('Xinnan Du', 1),
 ('Xinxin Huang', 2),
 ('Xinyi Huang', 1),
 ('Xinyi Yu', 1),
 ('Xiting Wang', 4),
 ('Xiwei Xuan', 2),
 ('Xiwen Zhang', 1),
 ('Xu Luo', 1),
 ('Xumeng Wang', 3),
 ('Xun Zhao', 3),
 ('Xuyi Lu', 1),
 ('Yadong Wu', 1),
 ('Yael Konforti', 1),
 ('Yafeng Lu', 3),
 ('Yali Bian', 1),
 ('Yamei Tu', 1),
 ('Yan Zheng', 4),
 ('Yang Chen', 1),
 ('Yang Liu', 3),
 ('Yang Ouyang', 1),
 ('Yang Shi', 1),
 ('Yang Wang', 3),
 ('Yang Zhao', 1),
 ('Yang-chih Fu', 1),
 ('Yangang Wang', 1),
 ('Yangqiu Song', 1),
 ('Yanhong Wu', 5),
 ('Yanlin Zhu', 1),
 ('Yanling Zhang', 2),
 ('Yanna Lin', 1),
 ('Yannick Metz', 2),
 ('Yansong Huang', 1),
 ('Yanyi Yang', 1),
 ('Yao Ming', 7),
 ('Yaodong Zhao', 1),
 ('Yaoting Sun', 1),
 ('Yarden Livnat', 1),
 ('Yashwanthi Anand', 1),
 ('Yating Wei', 3),
 ('Ye Zhao', 2),
 ('Yeshwanth Devabhaktuni', 1),
 ('Yi Chen', 1),
 ('Yi Ren', 1),
 ('Yi Zhang', 1),
 ('Yibo Ma', 1),
 ('Yida Chen', 1),
 ('Yifang Wang', 1),
 ('Yifei Huang', 1),
 ('Yijie Hou', 1),
 ('Yilin Xia', 1),
 ('Yilin Ye', 1),
 ('Yindalon Aphinyanaphongs', 1),
 ('Ying Zhao', 4),
 ('Yingcai Wu', 3),
 ('Yingchaojie Feng', 2),
 ('Yiran Li', 3),
 ('Yiwei Wu', 1),
 ('Yolanda Gil', 1),
 ('Yonas Kassa', 1),
 ('Yong Dai', 1),
 ('Yong K.Choi', 1),
 ('Yong Wang', 5),
 ('Yong Xiang', 1),
 ('Yongjie Xu', 1),
 ('Yongsu Ahn', 3),
 ('Yoonsoo Nam', 1),
 ('Youcheng Gong', 1),
 ('Youfen Wang', 1),
 ('Young Bin Kim', 1),
 ('Young-Ho Kim', 1),
 ('Youngtaek Kim', 1),
 ('Yu Dong', 1),
 ('Yu Zhang', 2),
 ('Yu-Feng Li', 1),
 ('Yu-Ru Lin', 3),
 ('Yuan Chen', 1),
 ('Yuanwei Tu', 1),
 ('Yuanzhe Chen', 3),
 ('Yue Wang', 1),
 ('Yuheng Huang', 1),
 ('Yuheng Zhao', 1),
 ('Yuhong Lu', 1),
 ('Yuhua Liu', 1),
 ('Yujie Fan', 1),
 ('Yukai Guo', 1),
 ('Yuki Asano', 1),
 ('Yukun Ren', 1),
 ('Yulu Xia', 2),
 ('Yumeng Hou', 1),
 ('Yun Huang', 1),
 ('Yun Jang', 1),
 ('Yun Li', 1),
 ('Yun Wang', 2),
 ('Yun-Hsin Kuo', 2),
 ('Yunbo Rao', 3),
 ('Yunhai Wang', 2),
 ('Yunjia Sun', 1),
 ('Yunwon Tae', 1),
 ('Yuri Nakao', 1),
 ('Yusi Wang', 1),
 ('Yuxiao Guo', 1),
 ('Yuxin Ma', 9),
 ('Yuyang Gao', 1),
 ('Yuzhe Jiang', 1),
 ('Zafar Ahmed', 1),
 ('Zekai Shao', 1),
 ('Zelin Ye', 1),
 ('Zelin Zang', 1),
 ('Zeng Dai', 1),
 ('Zexi Zhang', 1),
 ('Zexian Chen', 1),
 ('Zeyad Shureih', 1),
 ('Zeyu Li', 1),
 ('Zezheng Feng', 1),
 ('Zhanglin Cheng', 1),
 ('Zhaowei Wang', 2),
 ('Zhaoyu Zhou', 1),
 ('Zhen Cao', 1),
 ('Zhen Li', 4),
 ('Zhen Wen', 1),
 ('Zheng Zhou', 1),
 ('Zhenge Zhao', 2),
 ('Zhengguo Zhu', 1),
 ('Zhengyan Zhang', 1),
 ('Zhenhua Xu', 1),
 ('Zherui Zhang', 1),
 ('Zhi Chen', 1),
 ('Zhicheng Liu', 1),
 ('Zhicong Li', 1),
 ('Zhifei Liu', 1),
 ('Zhigang Su', 1),
 ('Zhiguang Zhou', 1),
 ('Zhihua Jin', 5),
 ('Zhihua Zhu', 1),
 ('Zhijie Wang', 1),
 ('Zhimin Li', 1),
 ('Zhiyan Zhou', 1),
 ('Zhiyong Wang', 2),
 ('Zhiyuan Liu', 1),
 ('Zhong-Wei Wang', 1),
 ('Zhonghua Lu', 1),
 ('Zhongyu Wei', 1),
 ('Zhongyuan Wang', 1),
 ('Zhouqiao He', 1),
 ('Zhuanyi Huang', 1),
 ('Zhuochen Jin', 1),
 ('Zhuoyue Cheng', 2),
 ('Zhutian Chen', 1),
 ('Zihan Yan', 2),
 ('Zijie J. Wang', 9),
 ('Ziming Wu', 1),
 ('Zipeng Liu', 1),
 ('Ziwei Li', 1),
 ('Zixin Chen', 1),
 ('Ziyang Guo', 1),
 ('Ziyi Liang', 1),
 ('Zonglin Tian', 3),
 ('Ángel Alexander Cabrera', 3),
 ('Çağatay Demiralp', 3)]

Authorship count distribution (#techniques, #authors, #authors_(normalized)): 
[(1, 1129, 0.7335932423651722),
 (2, 204, 0.13255360623781676),
 (3, 79, 0.051332033788174136),
 (4, 35, 0.022742040285899934),
 (5, 33, 0.021442495126705652),
 (6, 16, 0.010396361273554255),
 (7, 5, 0.003248862897985705),
 (8, 12, 0.007797270955165692),
 (9, 6, 0.003898635477582846),
 (10, 3, 0.001949317738791423),
 (11, 3, 0.001949317738791423),
 (12, 1, 0.000649772579597141),
 (13, 2, 0.001299545159194282),
 (14, 4, 0.002599090318388564),
 (15, 2, 0.001299545159194282),
 (16, 2, 0.001299545159194282),
 (17, 2, 0.001299545159194282),
 (26, 1, 0.000649772579597141)]

Number of unique authors: 1539, total number of authorship entries: 2639


==> supplementary/src/topics_papers.tsv <==
PaperID	Topic_1	Topic_2	Topic_3	Topic_4	Topic_5	Topic_6	Topic_7	Topic_8	Topic_9	Topic_10
Aupetit2007Visualizing	0	0	0	0.187779918	0.153299183	0	0.658873796	0	0	0
Garg2008Model	0	0.067584887	0.032118246	0.032367032	0.192510307	0.192150801	0.154753789	0	0	0.328475744
VanLong2009MultiClusterTree	0	0.378245503	0	0.161407143	0	0.460239977	0	0	0	0
Talbot2009EnsembleMatrix	0.030667884	0	0	0	0.259899408	0.245978594	0	0.062943138	0	0.400463462
Sips2009Selecting	0	0.586120844	0	0	0.199670479	0.214110583	0	0	0	0
Johansson2009Interactive	0	0.840934217	0	0	0	0.14962317	0	0	0	0
Jeong2009iPCA	0.18854402	0	0	0	0	0.225636542	0.585699975	0	0	0
Crossno2009LSAView	0	0.112873077	0	0.053209923	0	0.652742207	0	0	0.181082979	0
Seifert2010Stress	0	0	0	0.227300853	0.560510993	0.212040141	0	0	0	0
Schreck2010Techniques	0	0	0	0	0.885469973	0	0.114445724	0	0	0
Piringer2010HyperMoVal	0	0	0	0	0.958820701	0	0	0	0	0.041093148
Migut2010Visual	0.097138725	0.254380316	0	0	0.524790287	0	0	0	0	0.12362463
MacInnes2010Visual	0	0	0	0	0	0.335166693	0	0.108317323	0	0.556371748
Kapoor2010Interactive	0.138497829	0	0	0	0.22739388	0.264564484	0	0.131356239	0	0.23814328
Ingram2010DimStiller	0	0.798654974	0	0	0	0.16276516	0.038504817	0	0	0
Choo2010iVisClassifier	0	0	0	0	0.088083439	0.911816299	0	0	0	0
VanDenElzen2011BaobabView	0	0.999912381	0	0	0	0	0	0	0	0
Turkay2011Interactive	0	0.02753062	0	0	0	0.869547963	0.102821246	0	0	0
Migut2011Interactive	0.152845815	0.029271111	0	0	0.410191357	0.308239669	0	0	0	0.099399187
May2011Guiding	0	0.958795309	0	0	0	0	0.041112255	0	0	0
Lespinats2011CheckViz	0	0	0	0.493513882	0.473971516	0	0.032437149	0	0	0
Bremm2011Assisted	0	0.034297988	0	0	0.19340156	0.628235102	0.143992186	0	0	0
Berger2011Uncertainty	0	0	0	0	0.857441306	0	0.142468929	0	0	0
Albuquerque2011Perception	0	0	0	0.029523477	0.236367777	0.07688354	0.657124996	0	0	0
Ahmed2011Steerable	0	0.087479413	0	0	0	0.635895073	0.143419996	0	0.02295023	0.110063963
Tatu2012Subspace	0	0.030831203	0	0	0	0.969089806	0	0	0	0
Paiva2012Semi	0	0.28103447	0	0	0.314487278	0.374545157	0.029852157	0	0	0
Lee2012iVisClustering	0	0	0	0	0	0.999898434	0	0	0	0
Kienreich2012Visual	0	0.249091208	0	0	0.232490852	0.518226027	0	0	0	0
Jankowska2012Relative	0	0	0	0.999888718	0	0	0	0	0	0
Hoferlin2012Inter	0	0.024425983	0	0	0.530065417	0	0.058158521	0.387296826	0	0
Engel2012Visual	0	0	0	0.81548661	0.049756061	0.01503911	0.119668275	0	0	0
Brown2012Dis	0	0	0	0	0.09836261	0.283613652	0.595489144	0	0	0.022465175
Amorim2012iLAMP	0	0	0	0	0.999902487	0	0	0	0	0
Muhlbacher2013APartition	0	0.460660607	0	0	0.164682046	0	0.293450624	0	0.073661335	0
Gleicher2013Explainers	0	0.191315904	0	0	0.374788582	0	0	0	0	0.424373478
Fernstad2013Quality	0	0.843063116	0	0	0	0.156879932	0	0	0	0
Zhao2014LoVis	0	0.300510108	0	0	0.494868875	0.111252926	0	0	0	0.093298405
Zeiler2014Visualizing	0	0	0.470376492	0	0.529513478	0	0	0	0	0
Stolper2014Progressive	0	0.058038473	0.100452997	0	0	0	0.383821964	0	0.136225522	0.321414053
Rieck2014Enhancing	0	0.144101501	0	0.525172949	0.330566585	0	0	0	0	0
Padua2014Interactive	0	0.999920905	0	0	0	0	0	0	0	0
Molchanov2014Interactive	0	0.066238225	0	0	0.582107425	0.225950822	0.125529572	0	0	0
Martins2014Visual	0	0	0	0	0.999944687	0	0	0	0	0
Liu2014Distortion	0	0	0	0.693006873	0.115698956	0.163797393	0.027434085	0	0	0
Lee2014A	0	0	0	0.43839249	0	0.124788418	0.436759323	0	0	0
Krause2014INFUSE	0.026496518	0.590873718	0	0	0	0	0	0	0	0.382561803
Gotz2014Visualizing	0	0	0	0	0	0	0	0	0.14984411	0.84986335
Chuang2014Interactive	0	0.167913795	0	0.427573234	0	0	0	0.261277795	0	0.143033773
Bogl2014Visual	0	0.29143098	0	0	0	0	0.037357792	0	0.519646764	0.151411504
Alsallakh2014Visual	0	0.950366259	0	0	0.049563456	0	0	0	0	0
Yosinski2015Understanding	0	0	0.254342496	0	0.745553374	0	0	0	0	0
Silva2015Attribute	0.030526295	0.054272775	0	0.047970273	0.660333931	0.206788942	0	0	0	0
Rieck2015Persistent	0	0	0	0.995423257	0	0	0	0	0	0
Rieck2015Comparing	0	0	0	0.999847353	0	0	0	0	0	0
Rauber2015Interactive	0	0.087385669	0	0	0.836504102	0.075948007	0	0	0	0
Liu2015Visual	0	0	0	0.133620143	0.344995856	0.521311224	0	0	0	0
Kulesza2015Principles	0.817606449	0	0	0	0	0.044944566	0	0.13738212	0	0
Joia2015Uncovering	0	0.087962434	0	0	0.09914849	0.812799037	0	0	0	0
Coimbra2016Explaining	0	0.047477812	0	0	0.952468812	0	0	0	0	0
Brooks2015FeatureInsight	0	0	0	0.086796351	0	0.075480208	0	0.107520826	0	0.730133414
Bogl2015Integrating	0	0.294742554	0	0	0	0	0.107496433	0	0.59753567	0
Amershi2015ModelTracker	0	0	0	0	0.0670368	0.0444897	0	0.082165293	0	0.806255281
Zhou2016Dimension	0	0.061420772	0	0	0	0.938470006	0	0	0	0
Zhao2016Manifold	0	0	0	0.668005764	0.331757188	0	0	0	0	0
Zhang2016AVisual	0.587970316	0.411935806	0	0	0	0	0	0	0	0
Xia2016DimScanner	0	0.299983591	0	0	0	0.160431623	0.027069563	0	0.512444258	0
Turkay2016Enhancing	0.306080908	0.205733165	0	0	0	0	0	0	0	0.487936288
Stahnke2016Probing	0.146125287	0	0	0.038086258	0.519260049	0.233061194	0.063418336	0	0	0
Rieck2016Exploring	0	0	0	0.31490308	0	0.684992492	0	0	0	0
Krause2016Using	0.160814583	0	0	0	0.243797466	0	0	0	0	0.595211864
Krause2016SeekAView	0	0.11564739	0	0	0	0.884272873	0	0	0	0
Krause2016Interacting	0	0	0	0	0.04798694	0	0	0	0	0.951941669
Kahng2016Visual	0	0.148399979	0	0	0	0	0	0.105977155	0	0.745483041
Gotz2016Adaptive	0.287147671	0.044062857	0	0	0	0.154750586	0	0	0	0.513972998
Frohler2016GEMSe	0	0.016404048	0.06589745	0	0.354094476	0.563540936	0	0	0	0
Chen2016DropoutSeer	0	0	0	0	0	0.012151032	0	0	0.790078402	0.197711587
Assala2016Interactive	0	0	0	0	0	0.999905705	0	0	0	0
Zeng2017CNNComparator	0	0	0.243553475	0	0.667725801	0	0	0	0.088572331	0
Wongsuphasawat2018Visualizing	0	0	0.099691704	0	0.327201933	0	0	0	0.4428671	0.130198672
Wang2017Linear	0	0	0	0	0.42698732	0.572922647	0	0	0	0
Tamagnini2017Interpreting	0.419766605	0	0	0	0.06570521	0.078010798	0	0.287647247	0.014786475	0.134028435
Sun2017Label	0.321458042	0	0	0	0	0.076901354	0	0.453965455	0	0.147617415
Strezoski2017Plug	0	0	0.661231935	0.022418452	0.31623438	0	0	0	0	0
Shao2017Interactive	0	0.146985561	0	0	0.750948846	0.101993069	0	0	0	0
Schneider2017Visual	0	0.2089784	0	0	0.570720851	0.109064631	0	0	0	0.111171074
Ren2017Squares	0.047649708	0	0	0	0.455199093	0	0	0	0	0.497103572
Rauber2017Visualizing	0	0	0.027165473	0	0.972766042	0	0	0	0	0
Peltonen2017Negative	0.174837887	0	0	0	0	0.825080335	0	0	0	0
Ming2017Understanding	0	0	0.118849553	0.025066409	0	0	0	0	0.856025279	0
Micallef2017Interactive	0.65205431	0	0	0	0.082167067	0.157884791	0	0	0.026048955	0.081740238
Ma2017EasySVM	0	0.033035219	0	0	0.927065611	0	0	0	0	0.039823912
Liu2017Towards	0	0	0.437337935	0	0.505125344	0.057487637	0	0	0	0
Kwon2017AxiSketcher	0	0.114846326	0	0	0.535222828	0.251776397	0.059274327	0	0	0.038842242
Krause2017AWorkflow	0.804800987	0.13274537	0	0	0	0	0	0	0	0.062397595
Jiang2017Interactive	0	0	0.113286443	0	0.094245471	0.683869302	0	0	0	0.108537361
Jackle2017Pattern	0	0.126372874	0	0	0	0.841718853	0.023967339	0	0	0
Cypko2017Visual	0.20547463	0.132346123	0	0.329310566	0	0	0	0	0.099828914	0.232983813
Chae2017Visualization	0	0	0.573321044	0.05508139	0.331314743	0	0	0	0	0.040157404
Bernard2017Combining	0	0	0	0	0	0.689887106	0.134747162	0.175161868	0	0
Badam2017Steering	0.155398622	0	0	0	0	0.463031381	0.271120727	0.099578641	0.010820934	0
Zhao2018SkyLens	0.055977006	0.704505324	0	0	0	0.042554881	0	0	0.196915865	0
Yan2018Homology	0	0	0	0.999902844	0	0	0	0	0	0
Xia2018LDSScanner	0	0.029335791	0	0.405081451	0.265415162	0.30011335	0	0	0	0
Wang2018The	0	0	0	0	0	0.276036739	0.723913729	0	0	0
Wang2018GANViz	0	0	0.534505069	0	0.465433866	0	0	0	0	0
Vogogias2018BayesPiles	0.050544985	0.803328991	0	0	0	0	0	0.128476948	0.017603932	0
Thiagarajan2018Exploring	0	0	0	0.100282438	0.855940104	0.043719556	0	0	0	0
Sun2018FraudVis	0	0	0.025524333	0	0	0	0	0	0.864775777	0.10954994
Strobelt2018LSTMVis	0	0.229015544	0.356039524	0.044668343	0	0	0	0.1952921	0.153087914	0.021855962
Sherkat2018Interactive	0	0	0	0	0	0.999919832	0	0	0	0
Sevastjanova2018Going	0.189452395	0.029044915	0.108349219	0	0	0.139341325	0	0.520186186	0	0.013560229
Sehgal2018Visual	0	0.194297612	0	0	0.112274744	0.130678445	0	0	0	0.562603474
Schneider2018Integrating	0	0.332380176	0	0	0.295437515	0.160568014	0	0	0.083198532	0.128385291
Schall2018Visualization	0	0	0.404911965	0	0.59499985	0	0	0	0	0
Sacha2018SOMFlow	0	0.024860054	0	0	0	0.13776347	0.77898401	0	0.058340825	0
Rauber2018Projections	0	0	0	0	0.99993962	0	0	0	0	0
Pezzotti2018DeepEyes	0	0	0.685498357	0	0.31444177	0	0	0	0	0
Olah2018The	0.045246616	0	0.244109035	0.025665211	0.508692861	0	0	0.176203981	0	0
Nie2018Visualizing	0	0.08203733	0.382866472	0	0.262704849	0	0	0	0.272343129	0
Muhlbacher2018TreePOD	0	0.999937773	0	0	0	0	0	0	0	0
Liu2018VisualExploration	0	0	0	0.529217422	0.146935508	0.022987731	0	0.01343858	0.287384659	0
Liu2018Visual	0	0.781776011	0.117846802	0	0	0	0	0	0.100316651	0
Liu2018DeepTracker	0	0	0.696228802	0	0.30372563	0	0	0	0	0
Liu2018AnalyzingtheT	0	0	0.710705996	0	0.267172486	0	0	0	0.022071015	0
Liu2018Analyzing	0	0	0.711653948	0	0.288283885	0	0	0	0	0
Lin2018RCLens	0	0	0	0	0	0.09102691	0	0.106813356	0.80210942	0
Li2018EmbeddingVis	0	0.016122518	0	0.539293468	0	0	0	0	0.444526255	0
Laugel2018Defining	0.052625582	0.029932501	0	0	0.91731137	0	0	0	0	0
Kwon2018Clustervision	0	0	0	0	0	0.871768177	0	0	0	0.128164902
Krause2018AUser	0.914721608	0	0	0	0.018466379	0	0	0.066725768	0	0
Kauer2018Mapping	0.044982087	0	0.350349993	0	0	0.189898759	0	0.074238844	0	0.340464175
Karer2018Panning	0	0	0	0	0	0	0.643636584	0.040989604	0	0.315192699
Kahng2018ActiVis	0	0.025352914	0.152502909	0	0.46957165	0	0	0.141030148	0.018525613	0.192989677
Jentner2018Minions	0.258510619	0	0.010299839	0.02354848	0.03082756	0	0.022956878	0.32479021	0	0.329026222
ElAssady2018ThreadRecostructor	0	0	0	0.025695067	0	0.084475301	0	0.059955053	0.028401682	0.793712378
Cutura2018VisCoDeR	0	0	0	0.214105159	0.757138968	0	0.028486257	0	0	0
Chen2018AnchorViz	0.105322056	0	0	0	0	0.599008679	0	0.194449723	0	0.101167977
Chegini2018Interactive	0	0	0	0	0	0.999906123	0	0	0	0
Cavallo2018Track	0	0	0	0	0.387507379	0	0	0.05632107	0	0.556120098
Cavallo2018AVisual	0	0.100985914	0	0	0.843149066	0.055803552	0	0	0	0
Cashman2018RNNbow	0	0.050008025	0.756224334	0	0.135069177	0	0	0	0.048022315	0.010616885
Bernard2018Towards	0	0	0	0	0	0.059133857	0	0.940797865	0	0
Alvarez2018On	0.191908464	0	0	0	0.807867289	0	0	0	0	0
Alsallakh2018Do	0	0	0.100759692	0	0.899178743	0	0	0	0	0
Zhao2019Oui	0.011734622	0	0	0	0	0.175056636	0	0	0.813153565	0
Zhao2019iForest	0	0.253339708	0	0	0	0	0	0	0.570277274	0.170033768
Zhao2019FeatureExplorer	0	0.3387734	0	0	0.26953879	0	0	0	0.135475934	0.256079227
Zhang2019Manifold	0.108496323	0.019066857	0	0	0.398394197	0	0	0.054330286	0.338660687	0.081024423
Xu2019EnsembleLens	0	0	0	0	0	0.290864557	0.01793544	0	0.691144109	0
Wang2019High	0	0	0	0	0	0.99991864	0	0	0	0
Wang2019DQNViz	0	0	0.999939501	0	0	0	0	0	0	0
Wang2019DeepVID	0	0	0.092303164	0	0.843932211	0	0	0	0.063711666	0
Wang2019ATMSeer	0	0	0	0.031738505	0	0	0	0	0	0.968172073
Tyagi2019ICE	0	0.187031463	0	0	0.062758498	0	0.473919541	0	0.013779373	0.262470901
Strobelt2019Seq2seq	0	0	0.135953322	0.304981351	0	0	0	0.043325875	0.458432913	0.05726755
Steinparz2019Visualization	0	0	0	0	0.104370542	0.088297553	0.081549481	0.725616276	0	0
Sawatzky2019Visualizing	0	0.147604451	0.490450352	0.101757757	0	0	0	0.196204171	0.063879199	0
Saldanha2019ReLVis	0	0	0.764903843	0	0.099589773	0	0	0	0	0.135346293
Sacha2019VIS4ML	0	0.030303786	0.506132126	0	0	0	0.062883593	0.110744096	0.010290791	0.279606253
Roesch2019Visualization	0	0	0.223059639	0	0.581356704	0	0	0	0.195479825	0
Park2019ComDia	0	0	0	0	0.751917243	0	0	0	0	0.247717053
Murugesan2019DeepCompare	0	0	0.102839008	0	0.456802785	0	0	0.125827312	0.084143706	0.230336562
Ming2019RuleMatrix	0	0	0	0	0.156537667	0	0	0	0.09567032	0.737810612
Ming2019Interpretable	0.018524593	0	0.138554379	0.042947661	0.034545451	0	0	0.033295501	0.153025553	0.579081833
Madsen2019Visualizing	0.037810259	0	0.41170761	0	0	0	0.411570817	0	0.13868551	0
Liu2019NLIZE	0	0	0.053328361	0.14779222	0	0	0	0.065122671	0.723941207	0
Liu2019Latent	0	0.01185994	0	0.227788404	0.210738942	0.016118061	0	0.031975757	0.501487672	0
Kwon2019RetainVis	0	0	0.061873723	0.030485196	0	0	0	0	0.235890716	0.671712041
Kinkeldey2019Towards	0.223063231	0	0	0	0	0.631082237	0.074881986	0	0	0.070818923
Kahng2019GAN	0	0	0.999925435	0	0	0	0	0	0	0
Ji2019Visual	0	0	0.03209636	0.73917371	0	0.228665143	0	0	0	0
Janik2019Interpreting	0.023148712	0	0.405985951	0	0.327763915	0.023980685	0	0.07305935	0	0.14597103
Huang2019GBRTVis	0	0.867853761	0.03430577	0	0.059742812	0.016165392	0.021876242	0	0	0
Hollt2019Focus	0	0.041056599	0	0.272372961	0.583694994	0.10282135	0	0	0	0
Hohman2019TeleGam	0.456213832	0	0	0.012055829	0	0	0	0.361164629	0	0.170430347
Hohman2019Gamut	0.801178336	0	0	0	0	0	0	0.021479439	0	0.177273318
Hamid2019Visual	0	0	0	0	0.999832869	0	0	0	0	0
Guo2019Visualizing	0.378483325	0	0	0	0	0	0	0	0.534334719	0.087112144
Gil2019Towards	0	0	0	0	0	0	0	0	0	0.99991554
Das2019BEAMES	0	0.026743209	0	0	0.338601738	0.320261717	0	0	0	0.304947168
Chen2019LDA	0	0	0.031322915	0	0	0.911092758	0	0	0.057541981	0
Chegini2019Interactive	0	0	0	0	0	0.824836373	0	0.175069496	0	0
Cavallo2019Clustrophile2	0.050131653	0	0	0	0	0.908559024	0	0	0.037122011	0
Cashman2019AUser	0.025354814	0.014192361	0	0	0.168406308	0.014026525	0	0	0	0.777984023
Cabrera2019FairVis	0.115333304	0	0	0	0	0.024317585	0	0	0	0.860292435
Caballero2019V	0.239161849	0	0.16842629	0	0.563398242	0	0	0	0	0.028960912
Bernard2019Visual	0	0	0	0	0	0.076243371	0	0.923569143	0	0
Arendt2019Towards	0	0	0	0	0	0.45489493	0	0.372319818	0	0.172726676
Yang2020How	0.820488513	0.087819383	0	0	0.030667314	0	0	0.060973343	0	0
Yang2020Diagnosing	0	0	0.137476504	0	0.022751877	0.014524695	0.793882549	0	0.031329811	0
Wexler2019The	0.135406092	0	0	0	0.200913131	0	0	0	0	0.663621247
Weidele2020AutoAIViz	0.335154861	0	0	0.034884285	0	0	0	0	0	0.623932898
Wang2021Visual	0.864644527	0.129146114	0	0	0	0	0	0	0	0
Wang2020Visual	0	0	0.233637586	0	0	0	0	0	0.766293466	0
Wang2020SCANViz	0	0	0.353218555	0	0.190883309	0	0	0.013938385	0.441914052	0
Wang2020ConceptExplorer	0	0.694592476	0.129126385	0	0	0	0	0.075969413	0.100255705	0
Sun2020DFSeer	0.042328492	0	0	0	0	0	0	0	0.904406011	0.053201407
Spinner2020explAIner	0.093376674	0	0.09065035	0	0	0	0.124870084	0.515179515	0	0.175882459
Shrivastava2020iSeqL	0.062236521	0	0	0	0	0	0	0.809239864	0	0.12846306
Shen2020Visual	0	0	0.053360343	0	0	0	0	0	0.946572781	0
Schlegel2020Towards	0.025948845	0	0	0	0.628746152	0	0	0.123473257	0.149925724	0.071819067
Sahoo2020Visually	0	0.627326429	0	0.016261885	0.20381245	0	0	0.011393031	0.11623361	0.024896497
Puhringer2020InstanceFlow	0	0	0	0	0.792670369	0	0	0.149875641	0.057312667	0
Pan2020RCAnalyzer	0	0.023860352	0	0	0	0	0	0	0.97606355	0
Ming2019ProtoSteer	0	0	0.078360341	0.010443198	0	0	0	0	0.362598896	0.538815618
Ma2019Explaining	0	0	0.035818577	0	0.56336087	0	0	0.229863852	0.115993328	0.054929551
Li2021Inspecting	0	0	0.666093647	0	0	0	0	0	0.333857208	0
Li2020Visualizing	0	0	0.027495131	0	0.972386301	0	0	0	0	0
Li2020A	0.254861176	0.386666805	0.078754753	0.205796823	0.030918658	0	0	0	0	0.042956777
Lekschas2020PEAX	0	0	0.027089905	0	0.150949866	0.657870591	0	0.156125292	0	0
Khayat2019VASSL	0	0	0	0	0	0.372027725	0	0.12245404	0.470995307	0.034471467
Jonsson2020Visual	0	0	0	0	0.99977845	0	0	0	0	0
Johnson2020NJM	0.449175388	0	0.051000722	0.128417507	0.076672152	0	0	0.173851058	0.120848283	0
Jaunet2020DRLViz	0	0	0.872663796	0	0.014412656	0.104870282	0	0	0	0
Hohman2020Understanding	0	0.022597324	0	0	0	0	0	0.176204547	0.054529522	0.746612549
Hohman2020Summit	0	0	0.158903256	0	0.841039598	0	0	0	0	0
He2020DynamicsExplorer	0	0	0.90642488	0.020889172	0	0.049855415	0.02277337	0	0	0
Hazarika2019NNVA	0	0	0.011691672	0	0.988250017	0	0	0	0	0
Gortler2020Uncertainty	0	0	0	0	0.243282467	0	0.756643593	0	0	0
Gomez2020ViCE	0.603798747	0	0	0	0	0	0	0.070024535	0	0.326024413
Gleicher2020Boxer	0.033048645	0.035114843	0	0	0.61742568	0.02430905	0	0.07822533	0	0.211845279
Gehrmann2019Visual	0.148216203	0	0.247963801	0.221746922	0	0	0	0.106276631	0	0.275743723
Fujiwara2020An	0	0	0	0.184048444	0	0	0.815876305	0	0	0
Fujiwara2019Supporting	0	0	0	0.662745535	0	0.337173283	0	0	0	0
Das2020QUESTO	0	0	0	0	0	0.038408205	0	0.820889711	0	0.140643373
Collaris2020ExplainExplore	0.280072957	0.058670428	0	0	0.502436697	0	0	0	0.040027846	0.118750513
Chatzimparmpas2020t-viSNE	0.013697552	0.061456818	0	0	0.49986878	0.350050747	0.029346209	0	0.045559339	0
Cashman2019Ablate	0	0	0.091524206	0	0.357974291	0	0	0	0	0.550450802
Borland2019Selection	0.018826896	0.384510577	0	0	0	0.012813781	0	0	0	0.58379972
Bauerle2020Classifier	0	0	0	0	0.610855341	0	0	0.389066309	0	0
Ahn2019FairSight	0.815958858	0	0	0.091328077	0	0	0	0	0.092655636	0
Zytek2021Sibyl	0.999814272	0	0	0	0	0	0	0	0	0
Zhou2021Facilitating	0.240687087	0.040224321	0	0.581894994	0	0	0	0	0	0.137125835
Zhang2021MI3	0	0	0.262824118	0	0.012832185	0.034075167	0.040646974	0.6495983	0	0
Zhang2021A	0	0	0	0.630627871	0	0.236063942	0	0	0	0.133249328
Yuan2021An	0.262991846	0	0	0	0	0	0	0	0	0.736837208
Yeon2021Visual	0	0.217781514	0	0	0	0	0	0	0.639187634	0.142949417
Yarlagadda2021DocTable	0	0	0	0.136091053	0	0.515287101	0	0.079764649	0	0.2688061
Yang2021Interactive	0	0.232546091	0.020389844	0.014921101	0	0.607506514	0	0	0.102984391	0.021623479
Xu2021mTSeer	0.197306708	0	0	0	0.084613807	0	0	0	0.718034625	0
Xie2021Exploring	0	0.568987191	0	0.051560573	0.047802709	0.329843313	0	0	0	0
Xie2021Auditing	0.015503068	0	0	0	0	0	0	0.029892243	0.936387599	0.018170068
Xie2021A	0.203670263	0	0	0	0	0	0.574850738	0	0.221420273	0
Xia2021GBMVis	0	0	0.11386463	0	0	0	0	0	0	0.886130095
Wang2021VisualAnalytics	0	0	0.945132256	0.019645309	0	0.020661328	0	0	0	0
Wang2021Investigating	0	0.557658792	0	0	0	0	0	0	0.442272216	0
Wang2021HypoML	0.123805024	0	0.615326643	0	0.168580994	0	0	0.092220731	0	0
Wang2021GAM	0	0	0	0	0	0	0	0	0	0.999859869
Wang2021CNN	0.082645483	0	0.917292833	0	0	0	0	0	0	0
Tian2021Using	0.010834027	0	0	0	0.979851842	0	0	0	0	0
Thomas2021FacetRules	0	0.120547444	0	0	0	0.588706195	0	0	0	0.28634727
Tabatabai2021Why	0.28057763	0.061437201	0.657827258	0	0	0	0	0	0	0
Suschnigg2021Visual	0	0	0	0	0	0	0.881236851	0	0.066028357	0.048349254
Sun2021EvoSets	0	0.83088088	0	0	0	0.169063121	0	0	0	0
Strobelt2021LMdiff	0	0	0	0.391568273	0	0	0	0.354960322	0.253312081	0
Spinner2021Speculative	0	0.074844457	0	0	0	0.252617806	0.577908456	0.044130404	0	0.050422069
Sperrle2021Learning	0	0	0.151088014	0	0	0.551837325	0	0.131062523	0	0.157525197
Shen2021An	0	0	0.607730627	0	0.39219594	0	0	0	0	0
Sevastjanova2021QuestionComb	0	0	0	0	0	0	0	0.99996227	0	0
Sevastjanova2021Explaining	0	0	0.288262129	0.6774351	0	0	0	0.034201723	0	0
Seng2021Visual	0	0	0.999883592	0	0	0	0	0	0	0
Schader2021LayoutExOmizer	0	0	0	0	0.272522807	0	0.718962491	0	0	0
Roy2021Explainable	0.597968459	0.077421606	0.162717238	0	0.080825776	0	0	0.081024639	0	0
Rostamzadeh2021VERONICA	0	0.03746216	0	0	0.01766343	0	0	0	0	0.937510729
Rojo2021AHMoSe	0.323491216	0	0	0	0.112655886	0	0	0	0.061468773	0.502322972
Rathore2021TopoAct	0	0	0	0.216532916	0.783407032	0	0	0	0	0
Park2021VATUN	0.075450063	0	0.305374444	0	0.6190148	0	0	0	0	0
Park2021HyperTendril	0	0	0.113689922	0.463703215	0	0	0	0	0	0.422547877
Ono2021PipelineProfiler	0	0.05006627	0.235037252	0	0	0	0	0	0	0.714838684
Nourani2021Anchoring	0.99990958	0	0	0	0	0	0	0	0	0
Nguyen2021XMAP	0.154280245	0	0	0.013863741	0.356709391	0.144231394	0	0	0.010261591	0.316245139
Neto2021Explainable	0.053820945	0.287896484	0	0	0	0	0	0.424995184	0	0.233228445
Munz2021Visual	0.025160963	0	0.019877946	0.954886019	0	0	0	0	0	0
Mishra2021Designing	0.330471098	0	0.059661221	0	0	0	0	0.195444718	0	0.41438219
Meng2021VADAF	0	0	0.896257102	0	0.103689373	0	0	0	0	0
Marcilio2021ExplorerTree	0	0.168243766	0	0.08100415	0.34051469	0.410178751	0	0	0	0
Marcilio2021Explaining	0.021229224	0	0	0.842918932	0	0.128646702	0	0	0	0
Marcilio2021Contrastive	0	0	0	0.528949797	0	0.470969886	0	0	0	0
Ma2021Visual	0	0.010572241	0	0.348805308	0.530644	0	0	0.109930955	0	0
Ma2021A	0	0	0.030826494	0	0.733586967	0	0	0.055866394	0.179678291	0
Lu2021Evaluating	0.999878764	0	0	0	0	0	0	0	0	0
Lo2021CNERVis	0	0	0.57535845	0	0	0	0	0.09692011	0.323016673	0
Li2021T3	0	0	0.177847102	0.556765974	0	0	0	0.209741592	0.055509299	0
Li2021SemanticAxis	0	0.147365972	0	0.036994439	0	0	0.8155545	0	0	0
Li2021CNNPruner	0	0.028380567	0.301819623	0	0.019325864	0	0.650425136	0	0	0
Lee2021FedNLP	0.043820627	0	0.245689481	0.122260273	0	0	0	0.102533765	0	0.485558391
Krause2021Visual	0	0.047017258	0	0	0.030966394	0.384775668	0	0.480975747	0.056212325	0
Knittel2021Visual	0.022498561	0.534138799	0	0	0.385168046	0.058149729	0	0	0	0
Kim2021Learn	0.568907678	0	0.360808998	0	0	0	0	0.070236988	0	0
Jo2021ProReveal	0.492989749	0	0	0	0.013865096	0	0.418336928	0.024727184	0	0.050044645
Ji2021USEVis	0	0	0	0.999934494	0	0	0	0	0	0
Huang2021A	0	0	0.056003772	0	0.553548694	0	0	0	0.335574269	0.054818064
Hoque2021Outcome	0.894659519	0.03185923	0	0	0	0	0	0	0	0.073421113
Hinterreiter2021Projection	0	0	0	0.06199389	0.180140436	0.044214044	0	0.709661722	0	0
Hepenstal2021Developing	0.29140678	0	0.473515272	0	0	0	0	0.235043883	0	0
Han2021IVDAS	0	0	0.57871896	0	0.421176076	0	0	0	0	0
Guo2021Interpretable	0	0	0	0	0	0	0	0	0.999945998	0
Gomez2021AdViCE	0.524304807	0.056977771	0	0	0.154865369	0	0	0	0	0.263747513
Garcia2021Visual	0	0.456619084	0.253922909	0	0.134799868	0	0	0.035188165	0.119417347	0
Francoise2021Marcelle	0	0	0.055098377	0	0	0	0	0	0	0.935584009
Espadoto2021UnProjection	0	0	0	0	0.999928534	0	0	0	0	0
Espadoto2021Self	0	0	0	0	0.732723176	0.267172724	0	0	0	0
Deng2021RISSAD	0	0	0	0	0.073177852	0.334395498	0.098054171	0	0.265841722	0.228426203
Das2021Geono	0.115199104	0	0	0	0	0.808556497	0	0	0	0.076190978
Das2021CACTUS	0	0	0	0	0	0	0	0.979233503	0	0.020709226
Chotisarn2021Deep	0	0	0.088734962	0.029589398	0.130256951	0.166923389	0	0	0.092839725	0.491620958
Cheng2021DECE	0.412841141	0.072100714	0	0	0.056524854	0	0	0	0.113311872	0.345186323
Chen2021OoDAnalyzer	0	0	0.394088596	0	0.357086658	0.013108314	0	0	0.235677451	0
Chen2021Interactive	0	0	0	0	0.124242753	0.017492231	0	0.054087695	0.804144084	0
Chatzimparmpas2021VisEvol	0	0	0	0	0.028394023	0.688145936	0	0	0	0.283403605
Chatzimparmpas2021StackGenVis	0	0.082938336	0	0	0.110454962	0.188935176	0	0	0.121496625	0.496139497
Cashman2021CAVA	0.157208949	0.437298834	0	0	0	0	0	0.056236494	0	0.34920758
Cao2021SHIM	0	0.084219433	0	0	0	0.783908844	0	0	0	0.131798804
Caballero2021PerSleep	0.53276217	0	0	0	0.338954389	0	0	0	0	0.128222778
Bibal2021IXVC	0.150939211	0.234250903	0	0	0.094480038	0.520280659	0	0	0	0
Bian2021Semantic	0.370602101	0	0	0.059938498	0.028873412	0.095491633	0.395244092	0.049766652	0	0
Bernard2021ProSeCo	0	0.150725335	0	0	0.669626415	0.091404453	0.088199355	0	0	0
Bernard2021A	0	0.015514123	0	0	0	0.057498123	0	0.926957309	0	0
Alharbi2021VNLP	0	0	0.275702059	0.468257934	0	0	0	0.148738265	0	0.107236788
Zytek2022Sibyl	0.822966158	0	0	0	0	0	0	0	0.166905805	0.010074022
Zhao2022Human	0	0	0.189476892	0	0.603707194	0	0	0.2067651	0	0
Zhang2022OneLabeler	0	0	0	0	0	0	0	0.982158422	0	0.0178064
Zhang2022HyIDSVis	0	0	0	0	0.030544216	0	0	0	0.776945174	0.192436323
Yuan2022SUBPLEX	0.27691406	0	0	0	0	0.068685196	0	0	0.474663854	0.163904428
Yuan2022iSEA	0.037028138	0	0	0.126191959	0	0	0	0.188312933	0	0.638525009
Yuan2022Context	0.320448577	0	0.013735838	0	0.069364928	0	0	0.236314371	0.03494186	0.325132757
Yang2022Diagnosing	0	0	0.010675386	0.544877529	0.188591465	0.083721094	0	0.032622613	0.139484778	0
Xuan2022VAC	0.336637825	0	0.164917186	0	0.498381943	0	0	0	0	0
Xie2022FairRankVis	0.230980843	0	0	0	0	0	0	0	0.768962741	0
Witschard2022Interactive	0	0	0	0.14987886	0	0.521658182	0	0.317454994	0	0.010961279
Wang2022When	0	0	0.953365386	0	0	0	0	0	0.046585854	0
Wang2022TimberTrek	0	0.442807674	0.020500343	0	0	0	0	0	0	0.536545753
Wang2022M2Lens	0.053843584	0	0	0.099105947	0	0	0	0.105116487	0.741884708	0
Wang2022Learning	0	0.037017386	0.073232956	0	0.635749161	0	0	0	0.210056379	0.043913808
Wang2022Interpretability	0.023547348	0	0	0	0	0	0	0	0	0.976388872
Velumani2022AQX	0.069494344	0	0.858681262	0	0	0	0	0	0.071775511	0
Varu2022ARMatrix	0	0.041817226	0	0	0	0.215630889	0	0	0	0.742481768
Theissler2022ConfusionVis	0.010134247	0	0	0	0.989805758	0	0	0	0	0
Suresh2022Intuitively	0.530645132	0	0	0	0.121316224	0	0	0.347988546	0	0
Strobelt2022GenNI	0	0.625536203	0.06335067	0	0	0	0	0.086705878	0.157689914	0.066672288
Sohns2022Attribute	0	0.24105224	0	0.137725264	0.455656648	0	0.108354397	0	0	0.057165615
Sivaraman2022Emblaze	0.058303162	0	0	0.561645865	0.021618349	0.041272283	0	0.265907079	0	0.051229976
Sielaff2022Visual	0.079424113	0.075080305	0	0	0	0	0	0	0.350667417	0.494790673
Shrestha2022FairFuse	0.479979217	0.079855539	0	0	0	0	0	0	0.142704621	0.297391862
Sevastjanova2022LMFingerprints	0	0	0.190548643	0.632221103	0	0	0	0.177162364	0	0
Schlegel2022ViNNPruner	0	0	0.338983238	0	0.239891499	0	0.420956224	0	0	0
Schafer2022Interactive	0.19129312	0.070690565	0.150688246	0.123407826	0	0	0	0	0	0.463548601
Rostamzadeh2022Visual	0	0.108461499	0	0	0	0	0	0.091528654	0	0.799952388
Rind2022Trustworthy	0.697039187	0	0.099236637	0	0.131387636	0	0.038546771	0	0.028422158	0
Ratzenbock2022Uncover	0	0	0	0	0	0.667230308	0	0	0.332730085	0
Qian2022RCDVis	0	0	0	0	0	0	0	0	0.999895632	0
Pu2022matExplorer	0	0.056590129	0	0	0	0	0	0	0.935170829	0
Park2022NeuroCartography	0	0	0	0.010186128	0.940670669	0.040756661	0	0	0	0
Palmeiro2022Data	0	0	0.151012778	0	0.012048352	0	0.307423055	0	0.077343471	0.452043295
Oliveira2022SDBM	0	0	0	0	0.999872625	0	0	0	0	0
Neves2022Fast	0	0	0	0	0.352072448	0.404022247	0.236047179	0	0	0
Nakao2022Toward	0.999944508	0	0	0	0	0	0	0	0	0
Munz2022Visualization	0	0	0	0.999935627	0	0	0	0	0	0
Munechika2022Visual	0.127765164	0	0	0	0	0	0	0	0	0.872082174
Monadjemi2022Guided	0.136858061	0	0	0	0	0.27930671	0	0.37123251	0	0.203562945
Mishra2022Why	0.270754933	0.012675892	0.506673992	0	0	0	0	0.209842041	0	0
Metz2022A	0	0	0.723616838	0	0	0	0	0.064240143	0	0.21198833
Meng2022ModelWise	0.134950072	0.016449906	0	0	0.821180642	0	0	0	0.027365888	0
Medoc2022Visualizing	0.079073697	0.455082178	0	0	0.227059022	0	0	0.056473035	0	0.182085797
Marcilio2022Semi	0	0	0.232803926	0	0.680315197	0.035531569	0.051230814	0	0	0
Loreaux2022Boosting	0.445634395	0	0.058019381	0	0	0	0	0	0.045707136	0.441027731
Liu2022Visualizing	0	0	0	0.054888874	0.140569389	0	0	0.013320748	0.791185975	0
Li2022A	0.014138114	0	0.108304702	0.111164927	0.046535909	0	0	0	0.719825625	0
Kwon2022DASH	0.242449105	0	0.040054932	0	0.691897452	0.025473872	0	0	0	0
Konforti2022SIGN	0	0	0.343706667	0	0.200276315	0	0.373210698	0	0.074987784	0
Knittel2022Real	0	0	0	0	0	0.915938079	0.024759162	0	0.059245691	0
Kaul2022Improving	0.938082576	0.061831139	0	0	0	0	0	0	0	0
Jin2022GNNLens	0	0	0	0	0.028979421	0	0	0	0.970971048	0
Jeong2022Interactively	0	0.604798257	0.016712304	0	0.36343962	0	0	0	0	0
Jeon2022Measuring	0	0	0	0.286578983	0.01575207	0.054470468	0.643154681	0	0	0
Horak2022Visual	0.013496269	0	0.033420634	0	0	0	0	0.953023255	0	0
Hografer2022Steering	0.084148757	0.061533894	0	0	0.229692683	0	0.529494822	0.095097341	0	0
Hinterreiter2022ConfusionFlow	0	0	0.017253589	0	0.825242519	0	0.011098546	0.146362022	0	0
He2022Where	0	0.02850817	0.95305407	0	0	0	0	0	0.018390382	0
Haedecke2022ScrutinAI	0.049584441	0	0.37812835	0	0	0	0.500375569	0	0	0.071762756
Gortler2022Neo	0	0	0	0	0.154485658	0.629228234	0	0.06437964	0	0.151870459
Gobbo2022xai	0.167008668	0	0.097335614	0	0	0.197385103	0	0.024301194	0	0.513852298
Fujiwara2022Interactive	0	0.038064163	0	0.778729081	0	0.046075571	0.137072578	0	0	0
Eirich2022RfX	0	0.284781128	0	0	0.01860892	0.339151293	0	0	0.056218628	0.292734265
Eirich2022IRVINE	0	0	0	0	0	0.113656238	0.216129005	0.176109642	0.41060707	0.083458073
Eckelt2022Visual	0	0.015568947	0	0.139460236	0	0.844905317	0	0	0	0
Collaris2022StrategyAtlas	0.161880597	0.104800493	0.058909561	0	0.166633695	0.25218305	0.097557433	0	0.057843976	0.100177601
Collaris2022Comparative	0.40099135	0	0	0	0.399810582	0	0.136163294	0	0	0.062940836
Cheng2022VBridge	0.447678447	0	0.249207363	0	0	0	0	0	0.142378137	0.160688996
Cheng2022ACMViz	0	0	0.999914527	0	0	0	0	0	0	0
Chen2022Towards	0	0	0.363571972	0	0	0.457214147	0	0	0.179167375	0
Chen2022HINT	0.326664478	0	0	0	0	0	0	0	0	0.673280895
Chatzimparmpas2022FeatureEnVi	0	0.336905658	0	0	0.303105235	0.024127685	0	0	0.105273098	0.230563387
Bredius2022Visual	0	0	0	0	0.99976933	0	0	0	0	0
Boggust2022Shared	0	0	0	0	0	0	0	0.999927878	0	0
Boggust2022Embedding	0	0	0	0.257208318	0	0	0	0.741717339	0	0
Bodria2022Explaining	0.045274284	0.14005363	0	0.060890093	0.582875729	0	0	0	0.170789123	0
Beckmann2022Interactive	0	0	0	0	0.180099338	0	0	0.819731355	0	0
Bauerle2022Symphony	0	0	0	0	0	0	0	0.044662956	0	0.955269217
Bauerle2022exploRNN	0.176562831	0	0.742388308	0	0	0	0	0	0	0.080989033
Balayn2022How	0.901023626	0	0	0	0.088307753	0	0	0.010623913	0	0
Appleby2022HyperNP	0	0	0	0	0.999914289	0	0	0	0	0
Ahmed2022AutoCl	0	0	0	0	0.431198299	0	0	0	0	0.568570793
Zhang2023SliceTeller	0	0	0.112373427	0	0.23850657	0	0	0	0	0.649068356
Zhang2023CohortVA	0	0	0	0	0	0	0	0.060473744	0.362540454	0.576923609
Yuan2023Visual	0	0	0.077920049	0.022241812	0.100297689	0	0	0	0.79949218	0
Xenopoulos2023Calibrate	0	0	0	0	0.170182869	0	0	0	0	0.829758644
Wang2023HetVis	0	0	0.392260581	0	0.144305676	0.463376194	0	0	0	0
Wang2023Extending	0.835399389	0	0	0	0	0	0	0	0.164535791	0
Tyagi2023NAS	0	0	0.204431668	0.271426618	0	0.018284203	0	0.09028887	0.162541404	0.252992123
Strobelt2023Interactive	0	0	0	0	0	0	0	0.937816024	0	0.055981934
Shi2023VDL	0	0	0	0	0.999918461	0	0	0	0	0
Sevastjanova2023Visual	0	0	0	0.267347395	0	0	0	0.394466519	0.338124156	0
Liu2023RankAxis	0.031820152	0.307548851	0	0	0.072827674	0.026554987	0.244772077	0	0.196266636	0.120189294
Jin2023A	0	0	0.085638128	0.144587442	0	0	0	0	0.769719362	0
Huang2023ConceptExplainer	0.04707747	0	0.022159567	0	0.271425784	0	0	0.659296513	0	0
Ghai2023D	0.771060646	0.108550429	0	0.064978555	0	0	0.011210185	0	0.027663423	0.016508726
Cheng2023Polyphony	0	0	0	0	0	0.105612494	0	0	0.867242932	0.027091559
Bertucci2023DendroMap	0.044679351	0	0	0	0.402325153	0.495736241	0	0	0	0.05721736
Mobaraki2023A	0.012879217	0	0.087208867	0	0.281398088	0	0	0.162346452	0.333368242	0.122717857
Kadir2023A	0.480904967	0	0.285486817	0	0.125145301	0	0	0.108238421	0	0
Chu2023A	0	0.015403759	0	0	0.167691186	0	0.035657242	0	0.527660251	0.253522247
Cheng2022A	0	0.725038409	0.106530629	0	0	0	0	0	0.036947034	0.131370515
Angelini2023A	0.069547839	0	0	0	0	0	0.751055181	0	0.17935352	0
Klaus2023A	0	0.79588908	0	0	0	0	0	0	0	0.204042688
Vig2019A	0	0	0	0.954600275	0.045156784	0	0	0	0	0
Robertson2023Angler	0	0	0	0.146891475	0	0	0	0	0	0.853064597
Wu2023ATICVis	0	0	0.075781725	0.822875023	0	0	0	0.067243479	0.034040228	0
Guo2023Causalvis	0.370666802	0	0	0	0	0	0	0	0	0.629292071
Tseng2023Collaborative	0.330119193	0	0.109178714	0	0.019408235	0	0	0	0	0.541238129
Wang2023CommonsenseVIS	0	0	0	0.01581151	0	0	0	0.822936833	0.161206782	0
Yen2023CrowdIDEA	0.54016906	0	0	0	0	0	0	0.459778339	0	0
Wentzel2023DASS	0.265313506	0	0	0.021591263	0	0.307709157	0	0	0	0.405343533
Sohns2023Decision	0.088836662	0	0	0.015144758	0.676704586	0	0.063859135	0.146125793	0	0
Wang2023DeepSeer	0.166527167	0	0.098356918	0	0	0	0	0.654174864	0.08090125	0
Sun2023Designing	0.761781573	0	0.198030576	0	0	0	0	0.040152248	0	0
Nourani2022DETOXER	0.605481565	0	0.019279161	0	0.037348378	0	0	0.012452	0.237660989	0.087732539
Jeong2023Dimensionality	0	0	0	0	0	0.21980387	0	0	0.780126989	0
Joo2023Distributional	0.200059414	0	0	0	0.334991813	0	0.464857757	0	0	0
Bykov2023DORA	0	0	0.164488509	0	0.829116523	0	0	0	0	0
Wang2023DRAVA	0.022706749	0	0.115490355	0	0	0.819679379	0	0.042081393	0	0
Morariu2023DumbleDR	0.036602575	0.022257648	0	0	0.676781416	0.161075518	0	0	0	0.103247009
Zheng2023EmbeddingTree	0	0.329942644	0	0.278221518	0	0.047878046	0.022528248	0.160307363	0.16100961	0
Ahn2023ESCAPE	0.170125157	0	0	0	0.599196196	0	0	0.230637953	0	0
Zang2022EVNet	0.076652847	0	0.01319227	0	0.502526641	0.20520021	0.071707703	0	0.13069348	0
Fujiwara2023Feature	0	0.089851007	0	0.702269912	0.028596621	0.170765787	0	0	0	0
Chen2023Federated	0.019441847	0.030192912	0.685356021	0	0	0.107833162	0	0	0.075821221	0.081312321
Kwon2023Finspector	0.160000414	0.021359868	0	0.471114546	0	0	0	0.094447501	0.069269165	0.183708683
Xenopoulos2023GALE	0.216244698	0	0	0.359472603	0.424147308	0	0	0	0	0
Wang2023GAM	0.021763656	0	0	0	0	0	0	0	0	0.978192925
Chatzimparmpas2023HardVis	0	0	0	0	0.669139981	0.061699159	0	0.046758849	0.068386756	0.153988481
Shrestha2023Help	0.731484294	0	0	0	0	0	0	0	0	0.268430501
Li2023How	0	0	0.082949825	0.916982055	0	0	0	0	0	0
Sivaraman2023Ignore	0.89230901	0	0	0	0	0	0	0	0	0.099714376
Zeng2023iHELP	0	0	0	0.915311933	0.084619895	0	0	0	0	0
Li2023Incorporation	0.010979435	0.231620222	0	0	0.111982457	0.622523963	0	0.017208522	0	0
Xia2023Interactive	0	0	0	0.06197577	0.085390098	0.678751051	0	0	0.173836172	0
Schlegel2023Interactive	0	0	0	0	0.223251745	0.160993844	0.615586162	0	0	0
Zhang2023LabelVizier	0	0	0	0	0	0	0	0.67331928	0.163265899	0.163353294
Atzberger2023Large	0	0.564687133	0	0.095085122	0	0.281037629	0	0	0	0.05915435
Collaris2023LEMON	0.039770342	0	0	0	0.96009922	0	0	0	0	0
Arunkumar2023LINGO	0	0	0	0	0	0	0	0.999916792	0	0
Lan2023MediVizor	0.713925958	0	0	0	0	0	0	0	0.286023378	0
Ploshchik2023MetaStackVis	0	0	0	0	0.177464128	0.440517515	0	0	0	0.381892681
Neto2022Multivariate	0	0.4155038	0	0	0.064375959	0.022675607	0	0.497383714	0	0
Pomme2023NetPrune	0	0	0.029182909	0	0.70072031	0	0.263102174	0	0	0
Zhou2022NeuroMapper	0	0	0.330875844	0.130700827	0.538089097	0	0	0	0	0
Ge2023Optimally	0	0.423060864	0	0	0	0.305222064	0	0	0.271658152	0
Onzenoodt2023Out	0.018992113	0	0	0	0	0.980957985	0	0	0	0
Feng2023PromptMagician	0	0	0.116426788	0	0	0.461280107	0	0.422237784	0	0
Adilova2023Re	0	0.110145934	0	0	0.183212534	0	0.031100458	0	0	0.675491869
Morgenshtern2023RiskFix	0.050142653	0	0	0	0	0	0	0	0	0.949681222
Kwon2022RMExplorer	0.36601299	0.055088632	0	0	0	0	0	0	0	0.578782976
Thijssen2023Scaling	0.204038173	0	0	0	0.630278647	0.165560186	0	0	0	0
Haedecke2023ScrutinAI	0.057971321	0	0.41592437	0	0.022023037	0	0.449920595	0	0	0.044887036
Machado2023ShaRP	0	0	0	0	0.772085607	0.227761596	0	0	0	0
Jin2023ShortcutLens	0	0	0	0	0	0	0	0.053803343	0.946138263	0
Kerrigan2023SliceLens	0	0.162495002	0	0	0	0	0	0.152464703	0	0.684928417
Bienefeld2023Solving	0.722994149	0	0	0	0	0	0	0	0	0.276857257
Li2023SpectrumVA	0	0	0.331025511	0	0.020789031	0	0	0	0.643540502	0
Hografer2023Tailorable	0	0	0	0	0	0	0.99994272	0	0	0
Tenney2020The	0.027555093	0	0	0.133884072	0	0	0	0.676965773	0	0.161472261
Hao2023TimeTuner	0.108330697	0.264678657	0	0	0	0	0	0	0.626932085	0
Xie2023Towards	0.015148707	0	0.032024167	0	0	0.269064873	0	0	0.674933493	0
Babu2023User	0.094626173	0	0	0	0	0	0	0	0	0.905234396
Rathore2023VERB	0.074505605	0	0	0.377489477	0	0.101770788	0	0.446181357	0	0
Grimmeisen2022VisGIL	0	0	0	0	0	0.031867865	0.023851451	0.944238365	0	0
Metz2023VISITOR	0	0	0.648329794	0.022266701	0	0.028892236	0	0.300461084	0	0
Chatzimparmpas2023VisRuler	0.061162736	0.274337292	0	0	0.144525886	0.036761224	0	0.234248295	0	0.248945147
Lu2023Visual	0	0.895916224	0	0.081185393	0.020485772	0	0	0	0	0
Li2023VisualNeuron	0	0	0.059301388	0	0.940654337	0	0	0	0	0
Li2023Visual	0	0	0.177549794	0	0.214179084	0	0.293409884	0.314811617	0	0
Hoque2023Visual	0	0	0.293440849	0	0	0	0	0.613725483	0.092781186	0
Wang2023Visual	0	0	0.096378878	0	0	0	0	0	0.903569043	0
Shao2023Visual	0.012623083	0.041086681	0.101111405	0.124801524	0	0	0	0.069901206	0.650453269	0
Alexandre2023Visual	0.445290953	0.149424568	0	0.139367789	0	0	0	0.265755683	0	0
Yuan2022VisualExploration	0	0.148628607	0	0	0	0	0	0.053689871	0	0.797642708
Deng2023Visual	0	0	0	0.676009417	0	0	0	0.119707815	0.204230353	0
Cherepanov2022Visualization	0.022858689	0	0.798800766	0	0.149985731	0	0	0	0	0.028303988
Worland2022Visualization	0	0.999815702	0	0	0	0	0	0	0	0
Ye2023Visualizing	0	0.01215262	0.037403464	0	0.139033869	0	0	0	0	0.804479957
Antweiler2022Visualizing	0	0.157352373	0	0	0	0	0	0	0	0.842490017
Steinparz2023Visualizing	0	0	0	0	0.516403675	0	0.106496468	0	0	0.37671569
Wu2023VizOPTICS	0	0	0	0	0	0.999901652	0	0	0	0
Wang2023WebSHAP	0.03992945	0	0.146031097	0.012603391	0	0	0	0	0	0.801276684
Arnorsson2023Why	0.096177183	0	0	0	0	0.098056242	0	0.143235803	0	0.662417412
Wang2023WizMap	0	0	0.048839971	0.726250708	0	0	0	0.105299346	0	0.11949046
Hu2023Xaitk	0.076470412	0	0.486344993	0	0.114108346	0	0	0.157925069	0	0.165066481
Simic2023XAIVIER	0.347651333	0	0.049634255	0	0.010871978	0	0	0	0	0.591780484
Horak2023xOpat	0	0	0.225349233	0	0.092354432	0	0.031554617	0	0	0.650686741
Cabrera2023Zeno	0	0	0	0	0	0	0	0.041301269	0	0.958631337
Huang2023A	0	0.058039397	0	0	0	0.318217397	0.169789866	0.081238247	0.366548151	0
Yeh2023AttentionViz	0	0	0.019303696	0.98062706	0	0	0	0	0	0
Chen2023A	0.085999615	0.094432883	0.587923288	0	0.171324521	0	0	0	0.060285661	0
Quadri2023Automatic	0	0	0	0	0.054177228	0.750656486	0.191827059	0	0	0
Mir2023Circles	0	0.154846907	0	0	0.682509601	0	0	0	0	0.162319556
Jeon2023CLAMS	0.080004379	0	0	0	0	0.169091105	0.750844121	0	0	0
Meng2023Class	0	0	0	0	0.782578886	0.160200194	0	0.057166159	0	0
Jeon2023Classes	0	0	0	0.506473243	0.138174132	0.164768964	0.112076752	0.078465477	0	0
Piccolotto2023Data	0.06891761	0	0	0	0.435973257	0.205329776	0.289728791	0	0	0
Wang2023DOMINO	0.190188155	0	0	0	0	0	0.718987107	0	0.050555065	0.040223889
Kale2023EVM	0.642850161	0.022869596	0	0	0	0	0.098251298	0	0.043022636	0.192962393
Vieth2023ManiVault	0	0	0.078807577	0	0.043325271	0	0.547679782	0.046230134	0	0.283925802
Dilawer2023MultiCaM	0.11121954	0.423189014	0.037627712	0	0.42767483	0	0	0	0	0
Floricel2023Roses	0.400240183	0	0	0.262263864	0	0.087897576	0	0	0	0.249552846
Li2023ScatterUQ	0.023697095	0	0.027226649	0	0.882354975	0	0.012734365	0.020379635	0	0.033535268
Prasad2023The	0	0	0.031576231	0	0.869407952	0	0	0.040210348	0	0.058766779
He2023VideoPro	0	0	0.028411791	0	0	0	0	0.487957776	0.483579665	0
Teng2023VISPUR	0.656474352	0.022001445	0	0.090857677	0	0	0	0	0	0.230629653
Reif2023Visualizing	0	0	0	0.370625466	0	0.207189783	0	0.261910975	0	0.160119861
Feng2023XNLI	0.891766787	0	0	0	0	0	0	0	0.102012061	0
Jeon2023ZADU	0	0	0	0.932083726	0	0	0.049214225	0	0	0.018539956
Hilasaca2023A	0	0.623341858	0	0	0.09100619	0.010687378	0.117052883	0	0.157882869	0
Cabral2023Addressing	0	0	0	0.169771492	0	0.70908761	0	0.070460074	0	0.050617587
Delaforge2023EBBE	0.024099872	0.814476728	0	0.096885405	0.016098674	0	0	0.032249086	0.016167358	0
Han2022Explainable	0.038079176	0	0.050409075	0	0.505817235	0.405641973	0	0	0	0
Shi2023MADDPGViz	0	0	0.999908507	0	0	0	0	0	0	0
Prasad2023ProactiV	0	0	0	0	0.999941885	0	0	0	0	0
Ramsey2023Toward	0.184390336	0.285033524	0	0	0	0	0	0.272352785	0	0.258147091
Troisemaine2023An	0.721408904	0.093745142	0	0	0	0	0	0	0	0.18438068
Hong2023Visualizing	0.124546945	0	0	0	0	0	0	0	0.743915975	0.131492823

==> supplementary/src/topics_papers_sorted.tsv <==
PaperID	Topic_1	Topic_2	Topic_3	Topic_4	Topic_5	Topic_6	Topic_7	Topic_8	Topic_9	Topic_10
Aupetit2007Visualizing	0	0	0	0.187779918	0.153299183	0	0.658873796	0	0	0
Garg2008Model	0	0.067584887	0.032118246	0.032367032	0.192510307	0.192150801	0.154753789	0	0	0.328475744
Crossno2009LSAView	0	0.112873077	0	0.053209923	0	0.652742207	0	0	0.181082979	0
Jeong2009iPCA	0.18854402	0	0	0	0	0.225636542	0.585699975	0	0	0
Johansson2009Interactive	0	0.840934217	0	0	0	0.14962317	0	0	0	0
Sips2009Selecting	0	0.586120844	0	0	0.199670479	0.214110583	0	0	0	0
Talbot2009EnsembleMatrix	0.030667884	0	0	0	0.259899408	0.245978594	0	0.062943138	0	0.400463462
VanLong2009MultiClusterTree	0	0.378245503	0	0.161407143	0	0.460239977	0	0	0	0
Choo2010iVisClassifier	0	0	0	0	0.088083439	0.911816299	0	0	0	0
Ingram2010DimStiller	0	0.798654974	0	0	0	0.16276516	0.038504817	0	0	0
Kapoor2010Interactive	0.138497829	0	0	0	0.22739388	0.264564484	0	0.131356239	0	0.23814328
MacInnes2010Visual	0	0	0	0	0	0.335166693	0	0.108317323	0	0.556371748
Migut2010Visual	0.097138725	0.254380316	0	0	0.524790287	0	0	0	0	0.12362463
Piringer2010HyperMoVal	0	0	0	0	0.958820701	0	0	0	0	0.041093148
Schreck2010Techniques	0	0	0	0	0.885469973	0	0.114445724	0	0	0
Seifert2010Stress	0	0	0	0.227300853	0.560510993	0.212040141	0	0	0	0
Ahmed2011Steerable	0	0.087479413	0	0	0	0.635895073	0.143419996	0	0.02295023	0.110063963
Albuquerque2011Perception	0	0	0	0.029523477	0.236367777	0.07688354	0.657124996	0	0	0
Berger2011Uncertainty	0	0	0	0	0.857441306	0	0.142468929	0	0	0
Bremm2011Assisted	0	0.034297988	0	0	0.19340156	0.628235102	0.143992186	0	0	0
Lespinats2011CheckViz	0	0	0	0.493513882	0.473971516	0	0.032437149	0	0	0
May2011Guiding	0	0.958795309	0	0	0	0	0.041112255	0	0	0
Migut2011Interactive	0.152845815	0.029271111	0	0	0.410191357	0.308239669	0	0	0	0.099399187
Turkay2011Interactive	0	0.02753062	0	0	0	0.869547963	0.102821246	0	0	0
VanDenElzen2011BaobabView	0	0.999912381	0	0	0	0	0	0	0	0
Amorim2012iLAMP	0	0	0	0	0.999902487	0	0	0	0	0
Brown2012Dis	0	0	0	0	0.09836261	0.283613652	0.595489144	0	0	0.022465175
Engel2012Visual	0	0	0	0.81548661	0.049756061	0.01503911	0.119668275	0	0	0
Hoferlin2012Inter	0	0.024425983	0	0	0.530065417	0	0.058158521	0.387296826	0	0
Jankowska2012Relative	0	0	0	0.999888718	0	0	0	0	0	0
Kienreich2012Visual	0	0.249091208	0	0	0.232490852	0.518226027	0	0	0	0
Lee2012iVisClustering	0	0	0	0	0	0.999898434	0	0	0	0
Paiva2012Semi	0	0.28103447	0	0	0.314487278	0.374545157	0.029852157	0	0	0
Tatu2012Subspace	0	0.030831203	0	0	0	0.969089806	0	0	0	0
Fernstad2013Quality	0	0.843063116	0	0	0	0.156879932	0	0	0	0
Gleicher2013Explainers	0	0.191315904	0	0	0.374788582	0	0	0	0	0.424373478
Muhlbacher2013APartition	0	0.460660607	0	0	0.164682046	0	0.293450624	0	0.073661335	0
Alsallakh2014Visual	0	0.950366259	0	0	0.049563456	0	0	0	0	0
Bogl2014Visual	0	0.29143098	0	0	0	0	0.037357792	0	0.519646764	0.151411504
Chuang2014Interactive	0	0.167913795	0	0.427573234	0	0	0	0.261277795	0	0.143033773
Gotz2014Visualizing	0	0	0	0	0	0	0	0	0.14984411	0.84986335
Krause2014INFUSE	0.026496518	0.590873718	0	0	0	0	0	0	0	0.382561803
Lee2014A	0	0	0	0.43839249	0	0.124788418	0.436759323	0	0	0
Liu2014Distortion	0	0	0	0.693006873	0.115698956	0.163797393	0.027434085	0	0	0
Martins2014Visual	0	0	0	0	0.999944687	0	0	0	0	0
Molchanov2014Interactive	0	0.066238225	0	0	0.582107425	0.225950822	0.125529572	0	0	0
Padua2014Interactive	0	0.999920905	0	0	0	0	0	0	0	0
Rieck2014Enhancing	0	0.144101501	0	0.525172949	0.330566585	0	0	0	0	0
Stolper2014Progressive	0	0.058038473	0.100452997	0	0	0	0.383821964	0	0.136225522	0.321414053
Zeiler2014Visualizing	0	0	0.470376492	0	0.529513478	0	0	0	0	0
Zhao2014LoVis	0	0.300510108	0	0	0.494868875	0.111252926	0	0	0	0.093298405
Amershi2015ModelTracker	0	0	0	0	0.0670368	0.0444897	0	0.082165293	0	0.806255281
Bogl2015Integrating	0	0.294742554	0	0	0	0	0.107496433	0	0.59753567	0
Brooks2015FeatureInsight	0	0	0	0.086796351	0	0.075480208	0	0.107520826	0	0.730133414
Coimbra2016Explaining	0	0.047477812	0	0	0.952468812	0	0	0	0	0
Joia2015Uncovering	0	0.087962434	0	0	0.09914849	0.812799037	0	0	0	0
Kulesza2015Principles	0.817606449	0	0	0	0	0.044944566	0	0.13738212	0	0
Liu2015Visual	0	0	0	0.133620143	0.344995856	0.521311224	0	0	0	0
Rauber2015Interactive	0	0.087385669	0	0	0.836504102	0.075948007	0	0	0	0
Rieck2015Comparing	0	0	0	0.999847353	0	0	0	0	0	0
Rieck2015Persistent	0	0	0	0.995423257	0	0	0	0	0	0
Silva2015Attribute	0.030526295	0.054272775	0	0.047970273	0.660333931	0.206788942	0	0	0	0
Yosinski2015Understanding	0	0	0.254342496	0	0.745553374	0	0	0	0	0
Assala2016Interactive	0	0	0	0	0	0.999905705	0	0	0	0
Chen2016DropoutSeer	0	0	0	0	0	0.012151032	0	0	0.790078402	0.197711587
Frohler2016GEMSe	0	0.016404048	0.06589745	0	0.354094476	0.563540936	0	0	0	0
Gotz2016Adaptive	0.287147671	0.044062857	0	0	0	0.154750586	0	0	0	0.513972998
Kahng2016Visual	0	0.148399979	0	0	0	0	0	0.105977155	0	0.745483041
Krause2016Interacting	0	0	0	0	0.04798694	0	0	0	0	0.951941669
Krause2016SeekAView	0	0.11564739	0	0	0	0.884272873	0	0	0	0
Krause2016Using	0.160814583	0	0	0	0.243797466	0	0	0	0	0.595211864
Rieck2016Exploring	0	0	0	0.31490308	0	0.684992492	0	0	0	0
Stahnke2016Probing	0.146125287	0	0	0.038086258	0.519260049	0.233061194	0.063418336	0	0	0
Turkay2016Enhancing	0.306080908	0.205733165	0	0	0	0	0	0	0	0.487936288
Xia2016DimScanner	0	0.299983591	0	0	0	0.160431623	0.027069563	0	0.512444258	0
Zhang2016AVisual	0.587970316	0.411935806	0	0	0	0	0	0	0	0
Zhao2016Manifold	0	0	0	0.668005764	0.331757188	0	0	0	0	0
Zhou2016Dimension	0	0.061420772	0	0	0	0.938470006	0	0	0	0
Badam2017Steering	0.155398622	0	0	0	0	0.463031381	0.271120727	0.099578641	0.010820934	0
Bernard2017Combining	0	0	0	0	0	0.689887106	0.134747162	0.175161868	0	0
Chae2017Visualization	0	0	0.573321044	0.05508139	0.331314743	0	0	0	0	0.040157404
Cypko2017Visual	0.20547463	0.132346123	0	0.329310566	0	0	0	0	0.099828914	0.232983813
Jackle2017Pattern	0	0.126372874	0	0	0	0.841718853	0.023967339	0	0	0
Jiang2017Interactive	0	0	0.113286443	0	0.094245471	0.683869302	0	0	0	0.108537361
Krause2017AWorkflow	0.804800987	0.13274537	0	0	0	0	0	0	0	0.062397595
Kwon2017AxiSketcher	0	0.114846326	0	0	0.535222828	0.251776397	0.059274327	0	0	0.038842242
Liu2017Towards	0	0	0.437337935	0	0.505125344	0.057487637	0	0	0	0
Ma2017EasySVM	0	0.033035219	0	0	0.927065611	0	0	0	0	0.039823912
Micallef2017Interactive	0.65205431	0	0	0	0.082167067	0.157884791	0	0	0.026048955	0.081740238
Ming2017Understanding	0	0	0.118849553	0.025066409	0	0	0	0	0.856025279	0
Peltonen2017Negative	0.174837887	0	0	0	0	0.825080335	0	0	0	0
Rauber2017Visualizing	0	0	0.027165473	0	0.972766042	0	0	0	0	0
Ren2017Squares	0.047649708	0	0	0	0.455199093	0	0	0	0	0.497103572
Schneider2017Visual	0	0.2089784	0	0	0.570720851	0.109064631	0	0	0	0.111171074
Shao2017Interactive	0	0.146985561	0	0	0.750948846	0.101993069	0	0	0	0
Strezoski2017Plug	0	0	0.661231935	0.022418452	0.31623438	0	0	0	0	0
Sun2017Label	0.321458042	0	0	0	0	0.076901354	0	0.453965455	0	0.147617415
Tamagnini2017Interpreting	0.419766605	0	0	0	0.06570521	0.078010798	0	0.287647247	0.014786475	0.134028435
Wang2017Linear	0	0	0	0	0.42698732	0.572922647	0	0	0	0
Wongsuphasawat2018Visualizing	0	0	0.099691704	0	0.327201933	0	0	0	0.4428671	0.130198672
Zeng2017CNNComparator	0	0	0.243553475	0	0.667725801	0	0	0	0.088572331	0
Alsallakh2018Do	0	0	0.100759692	0	0.899178743	0	0	0	0	0
Alvarez2018On	0.191908464	0	0	0	0.807867289	0	0	0	0	0
Bernard2018Towards	0	0	0	0	0	0.059133857	0	0.940797865	0	0
Cashman2018RNNbow	0	0.050008025	0.756224334	0	0.135069177	0	0	0	0.048022315	0.010616885
Cavallo2018AVisual	0	0.100985914	0	0	0.843149066	0.055803552	0	0	0	0
Cavallo2018Track	0	0	0	0	0.387507379	0	0	0.05632107	0	0.556120098
Chegini2018Interactive	0	0	0	0	0	0.999906123	0	0	0	0
Chen2018AnchorViz	0.105322056	0	0	0	0	0.599008679	0	0.194449723	0	0.101167977
Cutura2018VisCoDeR	0	0	0	0.214105159	0.757138968	0	0.028486257	0	0	0
ElAssady2018ThreadRecostructor	0	0	0	0.025695067	0	0.084475301	0	0.059955053	0.028401682	0.793712378
Jentner2018Minions	0.258510619	0	0.010299839	0.02354848	0.03082756	0	0.022956878	0.32479021	0	0.329026222
Kahng2018ActiVis	0	0.025352914	0.152502909	0	0.46957165	0	0	0.141030148	0.018525613	0.192989677
Karer2018Panning	0	0	0	0	0	0	0.643636584	0.040989604	0	0.315192699
Kauer2018Mapping	0.044982087	0	0.350349993	0	0	0.189898759	0	0.074238844	0	0.340464175
Krause2018AUser	0.914721608	0	0	0	0.018466379	0	0	0.066725768	0	0
Kwon2018Clustervision	0	0	0	0	0	0.871768177	0	0	0	0.128164902
Laugel2018Defining	0.052625582	0.029932501	0	0	0.91731137	0	0	0	0	0
Li2018EmbeddingVis	0	0.016122518	0	0.539293468	0	0	0	0	0.444526255	0
Lin2018RCLens	0	0	0	0	0	0.09102691	0	0.106813356	0.80210942	0
Liu2018Analyzing	0	0	0.711653948	0	0.288283885	0	0	0	0	0
Liu2018AnalyzingtheT	0	0	0.710705996	0	0.267172486	0	0	0	0.022071015	0
Liu2018DeepTracker	0	0	0.696228802	0	0.30372563	0	0	0	0	0
Liu2018Visual	0	0.781776011	0.117846802	0	0	0	0	0	0.100316651	0
Liu2018VisualExploration	0	0	0	0.529217422	0.146935508	0.022987731	0	0.01343858	0.287384659	0
Muhlbacher2018TreePOD	0	0.999937773	0	0	0	0	0	0	0	0
Nie2018Visualizing	0	0.08203733	0.382866472	0	0.262704849	0	0	0	0.272343129	0
Olah2018The	0.045246616	0	0.244109035	0.025665211	0.508692861	0	0	0.176203981	0	0
Pezzotti2018DeepEyes	0	0	0.685498357	0	0.31444177	0	0	0	0	0
Rauber2018Projections	0	0	0	0	0.99993962	0	0	0	0	0
Sacha2018SOMFlow	0	0.024860054	0	0	0	0.13776347	0.77898401	0	0.058340825	0
Schall2018Visualization	0	0	0.404911965	0	0.59499985	0	0	0	0	0
Schneider2018Integrating	0	0.332380176	0	0	0.295437515	0.160568014	0	0	0.083198532	0.128385291
Sehgal2018Visual	0	0.194297612	0	0	0.112274744	0.130678445	0	0	0	0.562603474
Sevastjanova2018Going	0.189452395	0.029044915	0.108349219	0	0	0.139341325	0	0.520186186	0	0.013560229
Sherkat2018Interactive	0	0	0	0	0	0.999919832	0	0	0	0
Strobelt2018LSTMVis	0	0.229015544	0.356039524	0.044668343	0	0	0	0.1952921	0.153087914	0.021855962
Sun2018FraudVis	0	0	0.025524333	0	0	0	0	0	0.864775777	0.10954994
Thiagarajan2018Exploring	0	0	0	0.100282438	0.855940104	0.043719556	0	0	0	0
Vogogias2018BayesPiles	0.050544985	0.803328991	0	0	0	0	0	0.128476948	0.017603932	0
Wang2018GANViz	0	0	0.534505069	0	0.465433866	0	0	0	0	0
Wang2018The	0	0	0	0	0	0.276036739	0.723913729	0	0	0
Xia2018LDSScanner	0	0.029335791	0	0.405081451	0.265415162	0.30011335	0	0	0	0
Yan2018Homology	0	0	0	0.999902844	0	0	0	0	0	0
Zhao2018SkyLens	0.055977006	0.704505324	0	0	0	0.042554881	0	0	0.196915865	0
Arendt2019Towards	0	0	0	0	0	0.45489493	0	0.372319818	0	0.172726676
Bernard2019Visual	0	0	0	0	0	0.076243371	0	0.923569143	0	0
Caballero2019V	0.239161849	0	0.16842629	0	0.563398242	0	0	0	0	0.028960912
Cabrera2019FairVis	0.115333304	0	0	0	0	0.024317585	0	0	0	0.860292435
Cashman2019AUser	0.025354814	0.014192361	0	0	0.168406308	0.014026525	0	0	0	0.777984023
Cavallo2019Clustrophile2	0.050131653	0	0	0	0	0.908559024	0	0	0.037122011	0
Chegini2019Interactive	0	0	0	0	0	0.824836373	0	0.175069496	0	0
Chen2019LDA	0	0	0.031322915	0	0	0.911092758	0	0	0.057541981	0
Das2019BEAMES	0	0.026743209	0	0	0.338601738	0.320261717	0	0	0	0.304947168
Gil2019Towards	0	0	0	0	0	0	0	0	0	0.99991554
Guo2019Visualizing	0.378483325	0	0	0	0	0	0	0	0.534334719	0.087112144
Hamid2019Visual	0	0	0	0	0.999832869	0	0	0	0	0
Hohman2019Gamut	0.801178336	0	0	0	0	0	0	0.021479439	0	0.177273318
Hohman2019TeleGam	0.456213832	0	0	0.012055829	0	0	0	0.361164629	0	0.170430347
Hollt2019Focus	0	0.041056599	0	0.272372961	0.583694994	0.10282135	0	0	0	0
Huang2019GBRTVis	0	0.867853761	0.03430577	0	0.059742812	0.016165392	0.021876242	0	0	0
Janik2019Interpreting	0.023148712	0	0.405985951	0	0.327763915	0.023980685	0	0.07305935	0	0.14597103
Ji2019Visual	0	0	0.03209636	0.73917371	0	0.228665143	0	0	0	0
Kahng2019GAN	0	0	0.999925435	0	0	0	0	0	0	0
Kinkeldey2019Towards	0.223063231	0	0	0	0	0.631082237	0.074881986	0	0	0.070818923
Kwon2019RetainVis	0	0	0.061873723	0.030485196	0	0	0	0	0.235890716	0.671712041
Liu2019Latent	0	0.01185994	0	0.227788404	0.210738942	0.016118061	0	0.031975757	0.501487672	0
Liu2019NLIZE	0	0	0.053328361	0.14779222	0	0	0	0.065122671	0.723941207	0
Madsen2019Visualizing	0.037810259	0	0.41170761	0	0	0	0.411570817	0	0.13868551	0
Ming2019Interpretable	0.018524593	0	0.138554379	0.042947661	0.034545451	0	0	0.033295501	0.153025553	0.579081833
Ming2019RuleMatrix	0	0	0	0	0.156537667	0	0	0	0.09567032	0.737810612
Murugesan2019DeepCompare	0	0	0.102839008	0	0.456802785	0	0	0.125827312	0.084143706	0.230336562
Park2019ComDia	0	0	0	0	0.751917243	0	0	0	0	0.247717053
Roesch2019Visualization	0	0	0.223059639	0	0.581356704	0	0	0	0.195479825	0
Sacha2019VIS4ML	0	0.030303786	0.506132126	0	0	0	0.062883593	0.110744096	0.010290791	0.279606253
Saldanha2019ReLVis	0	0	0.764903843	0	0.099589773	0	0	0	0	0.135346293
Sawatzky2019Visualizing	0	0.147604451	0.490450352	0.101757757	0	0	0	0.196204171	0.063879199	0
Steinparz2019Visualization	0	0	0	0	0.104370542	0.088297553	0.081549481	0.725616276	0	0
Strobelt2019Seq2seq	0	0	0.135953322	0.304981351	0	0	0	0.043325875	0.458432913	0.05726755
Tyagi2019ICE	0	0.187031463	0	0	0.062758498	0	0.473919541	0	0.013779373	0.262470901
Vig2019A	0	0	0	0.954600275	0.045156784	0	0	0	0	0
Wang2019ATMSeer	0	0	0	0.031738505	0	0	0	0	0	0.968172073
Wang2019DeepVID	0	0	0.092303164	0	0.843932211	0	0	0	0.063711666	0
Wang2019DQNViz	0	0	0.999939501	0	0	0	0	0	0	0
Wang2019High	0	0	0	0	0	0.99991864	0	0	0	0
Xu2019EnsembleLens	0	0	0	0	0	0.290864557	0.01793544	0	0.691144109	0
Zhang2019Manifold	0.108496323	0.019066857	0	0	0.398394197	0	0	0.054330286	0.338660687	0.081024423
Zhao2019FeatureExplorer	0	0.3387734	0	0	0.26953879	0	0	0	0.135475934	0.256079227
Zhao2019iForest	0	0.253339708	0	0	0	0	0	0	0.570277274	0.170033768
Zhao2019Oui	0.011734622	0	0	0	0	0.175056636	0	0	0.813153565	0
Ahn2019FairSight	0.815958858	0	0	0.091328077	0	0	0	0	0.092655636	0
Bauerle2020Classifier	0	0	0	0	0.610855341	0	0	0.389066309	0	0
Borland2019Selection	0.018826896	0.384510577	0	0	0	0.012813781	0	0	0	0.58379972
Cashman2019Ablate	0	0	0.091524206	0	0.357974291	0	0	0	0	0.550450802
Chatzimparmpas2020t-viSNE	0.013697552	0.061456818	0	0	0.49986878	0.350050747	0.029346209	0	0.045559339	0
Collaris2020ExplainExplore	0.280072957	0.058670428	0	0	0.502436697	0	0	0	0.040027846	0.118750513
Das2020QUESTO	0	0	0	0	0	0.038408205	0	0.820889711	0	0.140643373
Fujiwara2019Supporting	0	0	0	0.662745535	0	0.337173283	0	0	0	0
Fujiwara2020An	0	0	0	0.184048444	0	0	0.815876305	0	0	0
Gehrmann2019Visual	0.148216203	0	0.247963801	0.221746922	0	0	0	0.106276631	0	0.275743723
Gleicher2020Boxer	0.033048645	0.035114843	0	0	0.61742568	0.02430905	0	0.07822533	0	0.211845279
Gomez2020ViCE	0.603798747	0	0	0	0	0	0	0.070024535	0	0.326024413
Gortler2020Uncertainty	0	0	0	0	0.243282467	0	0.756643593	0	0	0
Hazarika2019NNVA	0	0	0.011691672	0	0.988250017	0	0	0	0	0
He2020DynamicsExplorer	0	0	0.90642488	0.020889172	0	0.049855415	0.02277337	0	0	0
Hohman2020Summit	0	0	0.158903256	0	0.841039598	0	0	0	0	0
Hohman2020Understanding	0	0.022597324	0	0	0	0	0	0.176204547	0.054529522	0.746612549
Jaunet2020DRLViz	0	0	0.872663796	0	0.014412656	0.104870282	0	0	0	0
Johnson2020NJM	0.449175388	0	0.051000722	0.128417507	0.076672152	0	0	0.173851058	0.120848283	0
Jonsson2020Visual	0	0	0	0	0.99977845	0	0	0	0	0
Khayat2019VASSL	0	0	0	0	0	0.372027725	0	0.12245404	0.470995307	0.034471467
Lekschas2020PEAX	0	0	0.027089905	0	0.150949866	0.657870591	0	0.156125292	0	0
Li2020A	0.254861176	0.386666805	0.078754753	0.205796823	0.030918658	0	0	0	0	0.042956777
Li2020Visualizing	0	0	0.027495131	0	0.972386301	0	0	0	0	0
Li2021Inspecting	0	0	0.666093647	0	0	0	0	0	0.333857208	0
Ma2019Explaining	0	0	0.035818577	0	0.56336087	0	0	0.229863852	0.115993328	0.054929551
Ming2019ProtoSteer	0	0	0.078360341	0.010443198	0	0	0	0	0.362598896	0.538815618
Pan2020RCAnalyzer	0	0.023860352	0	0	0	0	0	0	0.97606355	0
Puhringer2020InstanceFlow	0	0	0	0	0.792670369	0	0	0.149875641	0.057312667	0
Sahoo2020Visually	0	0.627326429	0	0.016261885	0.20381245	0	0	0.011393031	0.11623361	0.024896497
Schlegel2020Towards	0.025948845	0	0	0	0.628746152	0	0	0.123473257	0.149925724	0.071819067
Shen2020Visual	0	0	0.053360343	0	0	0	0	0	0.946572781	0
Shrivastava2020iSeqL	0.062236521	0	0	0	0	0	0	0.809239864	0	0.12846306
Spinner2020explAIner	0.093376674	0	0.09065035	0	0	0	0.124870084	0.515179515	0	0.175882459
Sun2020DFSeer	0.042328492	0	0	0	0	0	0	0	0.904406011	0.053201407
Tenney2020The	0.027555093	0	0	0.133884072	0	0	0	0.676965773	0	0.161472261
Wang2020ConceptExplorer	0	0.694592476	0.129126385	0	0	0	0	0.075969413	0.100255705	0
Wang2020SCANViz	0	0	0.353218555	0	0.190883309	0	0	0.013938385	0.441914052	0
Wang2020Visual	0	0	0.233637586	0	0	0	0	0	0.766293466	0
Wang2021Visual	0.864644527	0.129146114	0	0	0	0	0	0	0	0
Weidele2020AutoAIViz	0.335154861	0	0	0.034884285	0	0	0	0	0	0.623932898
Wexler2019The	0.135406092	0	0	0	0.200913131	0	0	0	0	0.663621247
Yang2020Diagnosing	0	0	0.137476504	0	0.022751877	0.014524695	0.793882549	0	0.031329811	0
Yang2020How	0.820488513	0.087819383	0	0	0.030667314	0	0	0.060973343	0	0
Alharbi2021VNLP	0	0	0.275702059	0.468257934	0	0	0	0.148738265	0	0.107236788
Bernard2021A	0	0.015514123	0	0	0	0.057498123	0	0.926957309	0	0
Bernard2021ProSeCo	0	0.150725335	0	0	0.669626415	0.091404453	0.088199355	0	0	0
Bian2021Semantic	0.370602101	0	0	0.059938498	0.028873412	0.095491633	0.395244092	0.049766652	0	0
Bibal2021IXVC	0.150939211	0.234250903	0	0	0.094480038	0.520280659	0	0	0	0
Caballero2021PerSleep	0.53276217	0	0	0	0.338954389	0	0	0	0	0.128222778
Cao2021SHIM	0	0.084219433	0	0	0	0.783908844	0	0	0	0.131798804
Cashman2021CAVA	0.157208949	0.437298834	0	0	0	0	0	0.056236494	0	0.34920758
Chatzimparmpas2021StackGenVis	0	0.082938336	0	0	0.110454962	0.188935176	0	0	0.121496625	0.496139497
Chatzimparmpas2021VisEvol	0	0	0	0	0.028394023	0.688145936	0	0	0	0.283403605
Chen2021Interactive	0	0	0	0	0.124242753	0.017492231	0	0.054087695	0.804144084	0
Chen2021OoDAnalyzer	0	0	0.394088596	0	0.357086658	0.013108314	0	0	0.235677451	0
Cheng2021DECE	0.412841141	0.072100714	0	0	0.056524854	0	0	0	0.113311872	0.345186323
Chotisarn2021Deep	0	0	0.088734962	0.029589398	0.130256951	0.166923389	0	0	0.092839725	0.491620958
Das2021CACTUS	0	0	0	0	0	0	0	0.979233503	0	0.020709226
Das2021Geono	0.115199104	0	0	0	0	0.808556497	0	0	0	0.076190978
Deng2021RISSAD	0	0	0	0	0.073177852	0.334395498	0.098054171	0	0.265841722	0.228426203
Espadoto2021Self	0	0	0	0	0.732723176	0.267172724	0	0	0	0
Espadoto2021UnProjection	0	0	0	0	0.999928534	0	0	0	0	0
Francoise2021Marcelle	0	0	0.055098377	0	0	0	0	0	0	0.935584009
Garcia2021Visual	0	0.456619084	0.253922909	0	0.134799868	0	0	0.035188165	0.119417347	0
Gomez2021AdViCE	0.524304807	0.056977771	0	0	0.154865369	0	0	0	0	0.263747513
Guo2021Interpretable	0	0	0	0	0	0	0	0	0.999945998	0
Han2021IVDAS	0	0	0.57871896	0	0.421176076	0	0	0	0	0
Hepenstal2021Developing	0.29140678	0	0.473515272	0	0	0	0	0.235043883	0	0
Hinterreiter2021Projection	0	0	0	0.06199389	0.180140436	0.044214044	0	0.709661722	0	0
Hoque2021Outcome	0.894659519	0.03185923	0	0	0	0	0	0	0	0.073421113
Huang2021A	0	0	0.056003772	0	0.553548694	0	0	0	0.335574269	0.054818064
Ji2021USEVis	0	0	0	0.999934494	0	0	0	0	0	0
Jo2021ProReveal	0.492989749	0	0	0	0.013865096	0	0.418336928	0.024727184	0	0.050044645
Kim2021Learn	0.568907678	0	0.360808998	0	0	0	0	0.070236988	0	0
Knittel2021Visual	0.022498561	0.534138799	0	0	0.385168046	0.058149729	0	0	0	0
Krause2021Visual	0	0.047017258	0	0	0.030966394	0.384775668	0	0.480975747	0.056212325	0
Lee2021FedNLP	0.043820627	0	0.245689481	0.122260273	0	0	0	0.102533765	0	0.485558391
Li2021CNNPruner	0	0.028380567	0.301819623	0	0.019325864	0	0.650425136	0	0	0
Li2021SemanticAxis	0	0.147365972	0	0.036994439	0	0	0.8155545	0	0	0
Li2021T3	0	0	0.177847102	0.556765974	0	0	0	0.209741592	0.055509299	0
Lo2021CNERVis	0	0	0.57535845	0	0	0	0	0.09692011	0.323016673	0
Lu2021Evaluating	0.999878764	0	0	0	0	0	0	0	0	0
Ma2021A	0	0	0.030826494	0	0.733586967	0	0	0.055866394	0.179678291	0
Ma2021Visual	0	0.010572241	0	0.348805308	0.530644	0	0	0.109930955	0	0
Marcilio2021Contrastive	0	0	0	0.528949797	0	0.470969886	0	0	0	0
Marcilio2021Explaining	0.021229224	0	0	0.842918932	0	0.128646702	0	0	0	0
Marcilio2021ExplorerTree	0	0.168243766	0	0.08100415	0.34051469	0.410178751	0	0	0	0
Meng2021VADAF	0	0	0.896257102	0	0.103689373	0	0	0	0	0
Mishra2021Designing	0.330471098	0	0.059661221	0	0	0	0	0.195444718	0	0.41438219
Munz2021Visual	0.025160963	0	0.019877946	0.954886019	0	0	0	0	0	0
Neto2021Explainable	0.053820945	0.287896484	0	0	0	0	0	0.424995184	0	0.233228445
Nguyen2021XMAP	0.154280245	0	0	0.013863741	0.356709391	0.144231394	0	0	0.010261591	0.316245139
Nourani2021Anchoring	0.99990958	0	0	0	0	0	0	0	0	0
Ono2021PipelineProfiler	0	0.05006627	0.235037252	0	0	0	0	0	0	0.714838684
Park2021HyperTendril	0	0	0.113689922	0.463703215	0	0	0	0	0	0.422547877
Park2021VATUN	0.075450063	0	0.305374444	0	0.6190148	0	0	0	0	0
Rathore2021TopoAct	0	0	0	0.216532916	0.783407032	0	0	0	0	0
Rojo2021AHMoSe	0.323491216	0	0	0	0.112655886	0	0	0	0.061468773	0.502322972
Rostamzadeh2021VERONICA	0	0.03746216	0	0	0.01766343	0	0	0	0	0.937510729
Roy2021Explainable	0.597968459	0.077421606	0.162717238	0	0.080825776	0	0	0.081024639	0	0
Schader2021LayoutExOmizer	0	0	0	0	0.272522807	0	0.718962491	0	0	0
Seng2021Visual	0	0	0.999883592	0	0	0	0	0	0	0
Sevastjanova2021Explaining	0	0	0.288262129	0.6774351	0	0	0	0.034201723	0	0
Sevastjanova2021QuestionComb	0	0	0	0	0	0	0	0.99996227	0	0
Shen2021An	0	0	0.607730627	0	0.39219594	0	0	0	0	0
Sperrle2021Learning	0	0	0.151088014	0	0	0.551837325	0	0.131062523	0	0.157525197
Spinner2021Speculative	0	0.074844457	0	0	0	0.252617806	0.577908456	0.044130404	0	0.050422069
Strobelt2021LMdiff	0	0	0	0.391568273	0	0	0	0.354960322	0.253312081	0
Sun2021EvoSets	0	0.83088088	0	0	0	0.169063121	0	0	0	0
Suschnigg2021Visual	0	0	0	0	0	0	0.881236851	0	0.066028357	0.048349254
Tabatabai2021Why	0.28057763	0.061437201	0.657827258	0	0	0	0	0	0	0
Thomas2021FacetRules	0	0.120547444	0	0	0	0.588706195	0	0	0	0.28634727
Tian2021Using	0.010834027	0	0	0	0.979851842	0	0	0	0	0
Wang2021CNN	0.082645483	0	0.917292833	0	0	0	0	0	0	0
Wang2021GAM	0	0	0	0	0	0	0	0	0	0.999859869
Wang2021HypoML	0.123805024	0	0.615326643	0	0.168580994	0	0	0.092220731	0	0
Wang2021Investigating	0	0.557658792	0	0	0	0	0	0	0.442272216	0
Wang2021VisualAnalytics	0	0	0.945132256	0.019645309	0	0.020661328	0	0	0	0
Xia2021GBMVis	0	0	0.11386463	0	0	0	0	0	0	0.886130095
Xie2021A	0.203670263	0	0	0	0	0	0.574850738	0	0.221420273	0
Xie2021Auditing	0.015503068	0	0	0	0	0	0	0.029892243	0.936387599	0.018170068
Xie2021Exploring	0	0.568987191	0	0.051560573	0.047802709	0.329843313	0	0	0	0
Xu2021mTSeer	0.197306708	0	0	0	0.084613807	0	0	0	0.718034625	0
Yang2021Interactive	0	0.232546091	0.020389844	0.014921101	0	0.607506514	0	0	0.102984391	0.021623479
Yarlagadda2021DocTable	0	0	0	0.136091053	0	0.515287101	0	0.079764649	0	0.2688061
Yeon2021Visual	0	0.217781514	0	0	0	0	0	0	0.639187634	0.142949417
Yuan2021An	0.262991846	0	0	0	0	0	0	0	0	0.736837208
Zhang2021A	0	0	0	0.630627871	0	0.236063942	0	0	0	0.133249328
Zhang2021MI3	0	0	0.262824118	0	0.012832185	0.034075167	0.040646974	0.6495983	0	0
Zhou2021Facilitating	0.240687087	0.040224321	0	0.581894994	0	0	0	0	0	0.137125835
Zytek2021Sibyl	0.999814272	0	0	0	0	0	0	0	0	0
Ahmed2022AutoCl	0	0	0	0	0.431198299	0	0	0	0	0.568570793
Antweiler2022Visualizing	0	0.157352373	0	0	0	0	0	0	0	0.842490017
Appleby2022HyperNP	0	0	0	0	0.999914289	0	0	0	0	0
Balayn2022How	0.901023626	0	0	0	0.088307753	0	0	0.010623913	0	0
Bauerle2022exploRNN	0.176562831	0	0.742388308	0	0	0	0	0	0	0.080989033
Bauerle2022Symphony	0	0	0	0	0	0	0	0.044662956	0	0.955269217
Beckmann2022Interactive	0	0	0	0	0.180099338	0	0	0.819731355	0	0
Bodria2022Explaining	0.045274284	0.14005363	0	0.060890093	0.582875729	0	0	0	0.170789123	0
Boggust2022Embedding	0	0	0	0.257208318	0	0	0	0.741717339	0	0
Boggust2022Shared	0	0	0	0	0	0	0	0.999927878	0	0
Bredius2022Visual	0	0	0	0	0.99976933	0	0	0	0	0
Chatzimparmpas2022FeatureEnVi	0	0.336905658	0	0	0.303105235	0.024127685	0	0	0.105273098	0.230563387
Chen2022HINT	0.326664478	0	0	0	0	0	0	0	0	0.673280895
Chen2022Towards	0	0	0.363571972	0	0	0.457214147	0	0	0.179167375	0
Cheng2022A	0	0.725038409	0.106530629	0	0	0	0	0	0.036947034	0.131370515
Cheng2022ACMViz	0	0	0.999914527	0	0	0	0	0	0	0
Cheng2022VBridge	0.447678447	0	0.249207363	0	0	0	0	0	0.142378137	0.160688996
Cherepanov2022Visualization	0.022858689	0	0.798800766	0	0.149985731	0	0	0	0	0.028303988
Collaris2022Comparative	0.40099135	0	0	0	0.399810582	0	0.136163294	0	0	0.062940836
Collaris2022StrategyAtlas	0.161880597	0.104800493	0.058909561	0	0.166633695	0.25218305	0.097557433	0	0.057843976	0.100177601
Eckelt2022Visual	0	0.015568947	0	0.139460236	0	0.844905317	0	0	0	0
Eirich2022IRVINE	0	0	0	0	0	0.113656238	0.216129005	0.176109642	0.41060707	0.083458073
Eirich2022RfX	0	0.284781128	0	0	0.01860892	0.339151293	0	0	0.056218628	0.292734265
Fujiwara2022Interactive	0	0.038064163	0	0.778729081	0	0.046075571	0.137072578	0	0	0
Gobbo2022xai	0.167008668	0	0.097335614	0	0	0.197385103	0	0.024301194	0	0.513852298
Gortler2022Neo	0	0	0	0	0.154485658	0.629228234	0	0.06437964	0	0.151870459
Grimmeisen2022VisGIL	0	0	0	0	0	0.031867865	0.023851451	0.944238365	0	0
Haedecke2022ScrutinAI	0.049584441	0	0.37812835	0	0	0	0.500375569	0	0	0.071762756
Han2022Explainable	0.038079176	0	0.050409075	0	0.505817235	0.405641973	0	0	0	0
He2022Where	0	0.02850817	0.95305407	0	0	0	0	0	0.018390382	0
Hinterreiter2022ConfusionFlow	0	0	0.017253589	0	0.825242519	0	0.011098546	0.146362022	0	0
Hografer2022Steering	0.084148757	0.061533894	0	0	0.229692683	0	0.529494822	0.095097341	0	0
Horak2022Visual	0.013496269	0	0.033420634	0	0	0	0	0.953023255	0	0
Jeon2022Measuring	0	0	0	0.286578983	0.01575207	0.054470468	0.643154681	0	0	0
Jeong2022Interactively	0	0.604798257	0.016712304	0	0.36343962	0	0	0	0	0
Jin2022GNNLens	0	0	0	0	0.028979421	0	0	0	0.970971048	0
Kaul2022Improving	0.938082576	0.061831139	0	0	0	0	0	0	0	0
Knittel2022Real	0	0	0	0	0	0.915938079	0.024759162	0	0.059245691	0
Konforti2022SIGN	0	0	0.343706667	0	0.200276315	0	0.373210698	0	0.074987784	0
Kwon2022DASH	0.242449105	0	0.040054932	0	0.691897452	0.025473872	0	0	0	0
Kwon2022RMExplorer	0.36601299	0.055088632	0	0	0	0	0	0	0	0.578782976
Li2022A	0.014138114	0	0.108304702	0.111164927	0.046535909	0	0	0	0.719825625	0
Liu2022Visualizing	0	0	0	0.054888874	0.140569389	0	0	0.013320748	0.791185975	0
Loreaux2022Boosting	0.445634395	0	0.058019381	0	0	0	0	0	0.045707136	0.441027731
Marcilio2022Semi	0	0	0.232803926	0	0.680315197	0.035531569	0.051230814	0	0	0
Medoc2022Visualizing	0.079073697	0.455082178	0	0	0.227059022	0	0	0.056473035	0	0.182085797
Meng2022ModelWise	0.134950072	0.016449906	0	0	0.821180642	0	0	0	0.027365888	0
Metz2022A	0	0	0.723616838	0	0	0	0	0.064240143	0	0.21198833
Mishra2022Why	0.270754933	0.012675892	0.506673992	0	0	0	0	0.209842041	0	0
Monadjemi2022Guided	0.136858061	0	0	0	0	0.27930671	0	0.37123251	0	0.203562945
Munechika2022Visual	0.127765164	0	0	0	0	0	0	0	0	0.872082174
Munz2022Visualization	0	0	0	0.999935627	0	0	0	0	0	0
Nakao2022Toward	0.999944508	0	0	0	0	0	0	0	0	0
Neto2022Multivariate	0	0.4155038	0	0	0.064375959	0.022675607	0	0.497383714	0	0
Neves2022Fast	0	0	0	0	0.352072448	0.404022247	0.236047179	0	0	0
Nourani2022DETOXER	0.605481565	0	0.019279161	0	0.037348378	0	0	0.012452	0.237660989	0.087732539
Oliveira2022SDBM	0	0	0	0	0.999872625	0	0	0	0	0
Palmeiro2022Data	0	0	0.151012778	0	0.012048352	0	0.307423055	0	0.077343471	0.452043295
Park2022NeuroCartography	0	0	0	0.010186128	0.940670669	0.040756661	0	0	0	0
Pu2022matExplorer	0	0.056590129	0	0	0	0	0	0	0.935170829	0
Qian2022RCDVis	0	0	0	0	0	0	0	0	0.999895632	0
Ratzenbock2022Uncover	0	0	0	0	0	0.667230308	0	0	0.332730085	0
Rind2022Trustworthy	0.697039187	0	0.099236637	0	0.131387636	0	0.038546771	0	0.028422158	0
Rostamzadeh2022Visual	0	0.108461499	0	0	0	0	0	0.091528654	0	0.799952388
Schafer2022Interactive	0.19129312	0.070690565	0.150688246	0.123407826	0	0	0	0	0	0.463548601
Schlegel2022ViNNPruner	0	0	0.338983238	0	0.239891499	0	0.420956224	0	0	0
Sevastjanova2022LMFingerprints	0	0	0.190548643	0.632221103	0	0	0	0.177162364	0	0
Shrestha2022FairFuse	0.479979217	0.079855539	0	0	0	0	0	0	0.142704621	0.297391862
Sielaff2022Visual	0.079424113	0.075080305	0	0	0	0	0	0	0.350667417	0.494790673
Sivaraman2022Emblaze	0.058303162	0	0	0.561645865	0.021618349	0.041272283	0	0.265907079	0	0.051229976
Sohns2022Attribute	0	0.24105224	0	0.137725264	0.455656648	0	0.108354397	0	0	0.057165615
Strobelt2022GenNI	0	0.625536203	0.06335067	0	0	0	0	0.086705878	0.157689914	0.066672288
Suresh2022Intuitively	0.530645132	0	0	0	0.121316224	0	0	0.347988546	0	0
Theissler2022ConfusionVis	0.010134247	0	0	0	0.989805758	0	0	0	0	0
Varu2022ARMatrix	0	0.041817226	0	0	0	0.215630889	0	0	0	0.742481768
Velumani2022AQX	0.069494344	0	0.858681262	0	0	0	0	0	0.071775511	0
Wang2022Interpretability	0.023547348	0	0	0	0	0	0	0	0	0.976388872
Wang2022Learning	0	0.037017386	0.073232956	0	0.635749161	0	0	0	0.210056379	0.043913808
Wang2022M2Lens	0.053843584	0	0	0.099105947	0	0	0	0.105116487	0.741884708	0
Wang2022TimberTrek	0	0.442807674	0.020500343	0	0	0	0	0	0	0.536545753
Wang2022When	0	0	0.953365386	0	0	0	0	0	0.046585854	0
Witschard2022Interactive	0	0	0	0.14987886	0	0.521658182	0	0.317454994	0	0.010961279
Worland2022Visualization	0	0.999815702	0	0	0	0	0	0	0	0
Xie2022FairRankVis	0.230980843	0	0	0	0	0	0	0	0.768962741	0
Xuan2022VAC	0.336637825	0	0.164917186	0	0.498381943	0	0	0	0	0
Yang2022Diagnosing	0	0	0.010675386	0.544877529	0.188591465	0.083721094	0	0.032622613	0.139484778	0
Yuan2022Context	0.320448577	0	0.013735838	0	0.069364928	0	0	0.236314371	0.03494186	0.325132757
Yuan2022iSEA	0.037028138	0	0	0.126191959	0	0	0	0.188312933	0	0.638525009
Yuan2022SUBPLEX	0.27691406	0	0	0	0	0.068685196	0	0	0.474663854	0.163904428
Yuan2022VisualExploration	0	0.148628607	0	0	0	0	0	0.053689871	0	0.797642708
Zang2022EVNet	0.076652847	0	0.01319227	0	0.502526641	0.20520021	0.071707703	0	0.13069348	0
Zhang2022HyIDSVis	0	0	0	0	0.030544216	0	0	0	0.776945174	0.192436323
Zhang2022OneLabeler	0	0	0	0	0	0	0	0.982158422	0	0.0178064
Zhao2022Human	0	0	0.189476892	0	0.603707194	0	0	0.2067651	0	0
Zhou2022NeuroMapper	0	0	0.330875844	0.130700827	0.538089097	0	0	0	0	0
Zytek2022Sibyl	0.822966158	0	0	0	0	0	0	0	0.166905805	0.010074022
Adilova2023Re	0	0.110145934	0	0	0.183212534	0	0.031100458	0	0	0.675491869
Ahn2023ESCAPE	0.170125157	0	0	0	0.599196196	0	0	0.230637953	0	0
Alexandre2023Visual	0.445290953	0.149424568	0	0.139367789	0	0	0	0.265755683	0	0
Angelini2023A	0.069547839	0	0	0	0	0	0.751055181	0	0.17935352	0
Arnorsson2023Why	0.096177183	0	0	0	0	0.098056242	0	0.143235803	0	0.662417412
Arunkumar2023LINGO	0	0	0	0	0	0	0	0.999916792	0	0
Atzberger2023Large	0	0.564687133	0	0.095085122	0	0.281037629	0	0	0	0.05915435
Babu2023User	0.094626173	0	0	0	0	0	0	0	0	0.905234396
Bertucci2023DendroMap	0.044679351	0	0	0	0.402325153	0.495736241	0	0	0	0.05721736
Bienefeld2023Solving	0.722994149	0	0	0	0	0	0	0	0	0.276857257
Bykov2023DORA	0	0	0.164488509	0	0.829116523	0	0	0	0	0
Cabral2023Addressing	0	0	0	0.169771492	0	0.70908761	0	0.070460074	0	0.050617587
Cabrera2023Zeno	0	0	0	0	0	0	0	0.041301269	0	0.958631337
Chatzimparmpas2023HardVis	0	0	0	0	0.669139981	0.061699159	0	0.046758849	0.068386756	0.153988481
Chatzimparmpas2023VisRuler	0.061162736	0.274337292	0	0	0.144525886	0.036761224	0	0.234248295	0	0.248945147
Chen2023A	0.085999615	0.094432883	0.587923288	0	0.171324521	0	0	0	0.060285661	0
Chen2023Federated	0.019441847	0.030192912	0.685356021	0	0	0.107833162	0	0	0.075821221	0.081312321
Cheng2023Polyphony	0	0	0	0	0	0.105612494	0	0	0.867242932	0.027091559
Chu2023A	0	0.015403759	0	0	0.167691186	0	0.035657242	0	0.527660251	0.253522247
Collaris2023LEMON	0.039770342	0	0	0	0.96009922	0	0	0	0	0
Delaforge2023EBBE	0.024099872	0.814476728	0	0.096885405	0.016098674	0	0	0.032249086	0.016167358	0
Deng2023Visual	0	0	0	0.676009417	0	0	0	0.119707815	0.204230353	0
Dilawer2023MultiCaM	0.11121954	0.423189014	0.037627712	0	0.42767483	0	0	0	0	0
Feng2023PromptMagician	0	0	0.116426788	0	0	0.461280107	0	0.422237784	0	0
Feng2023XNLI	0.891766787	0	0	0	0	0	0	0	0.102012061	0
Floricel2023Roses	0.400240183	0	0	0.262263864	0	0.087897576	0	0	0	0.249552846
Fujiwara2023Feature	0	0.089851007	0	0.702269912	0.028596621	0.170765787	0	0	0	0
Ge2023Optimally	0	0.423060864	0	0	0	0.305222064	0	0	0.271658152	0
Ghai2023D	0.771060646	0.108550429	0	0.064978555	0	0	0.011210185	0	0.027663423	0.016508726
Guo2023Causalvis	0.370666802	0	0	0	0	0	0	0	0	0.629292071
Haedecke2023ScrutinAI	0.057971321	0	0.41592437	0	0.022023037	0	0.449920595	0	0	0.044887036
Hao2023TimeTuner	0.108330697	0.264678657	0	0	0	0	0	0	0.626932085	0
He2023VideoPro	0	0	0.028411791	0	0	0	0	0.487957776	0.483579665	0
Hilasaca2023A	0	0.623341858	0	0	0.09100619	0.010687378	0.117052883	0	0.157882869	0
Hografer2023Tailorable	0	0	0	0	0	0	0.99994272	0	0	0
Hong2023Visualizing	0.124546945	0	0	0	0	0	0	0	0.743915975	0.131492823
Hoque2023Visual	0	0	0.293440849	0	0	0	0	0.613725483	0.092781186	0
Horak2023xOpat	0	0	0.225349233	0	0.092354432	0	0.031554617	0	0	0.650686741
Hu2023Xaitk	0.076470412	0	0.486344993	0	0.114108346	0	0	0.157925069	0	0.165066481
Huang2023A	0	0.058039397	0	0	0	0.318217397	0.169789866	0.081238247	0.366548151	0
Huang2023ConceptExplainer	0.04707747	0	0.022159567	0	0.271425784	0	0	0.659296513	0	0
Jeon2023CLAMS	0.080004379	0	0	0	0	0.169091105	0.750844121	0	0	0
Jeon2023Classes	0	0	0	0.506473243	0.138174132	0.164768964	0.112076752	0.078465477	0	0
Jeon2023ZADU	0	0	0	0.932083726	0	0	0.049214225	0	0	0.018539956
Jeong2023Dimensionality	0	0	0	0	0	0.21980387	0	0	0.780126989	0
Jin2023A	0	0	0.085638128	0.144587442	0	0	0	0	0.769719362	0
Jin2023ShortcutLens	0	0	0	0	0	0	0	0.053803343	0.946138263	0
Joo2023Distributional	0.200059414	0	0	0	0.334991813	0	0.464857757	0	0	0
Kadir2023A	0.480904967	0	0.285486817	0	0.125145301	0	0	0.108238421	0	0
Kale2023EVM	0.642850161	0.022869596	0	0	0	0	0.098251298	0	0.043022636	0.192962393
Kerrigan2023SliceLens	0	0.162495002	0	0	0	0	0	0.152464703	0	0.684928417
Klaus2023A	0	0.79588908	0	0	0	0	0	0	0	0.204042688
Kwon2023Finspector	0.160000414	0.021359868	0	0.471114546	0	0	0	0.094447501	0.069269165	0.183708683
Lan2023MediVizor	0.713925958	0	0	0	0	0	0	0	0.286023378	0
Li2023How	0	0	0.082949825	0.916982055	0	0	0	0	0	0
Li2023Incorporation	0.010979435	0.231620222	0	0	0.111982457	0.622523963	0	0.017208522	0	0
Li2023ScatterUQ	0.023697095	0	0.027226649	0	0.882354975	0	0.012734365	0.020379635	0	0.033535268
Li2023SpectrumVA	0	0	0.331025511	0	0.020789031	0	0	0	0.643540502	0
Li2023Visual	0	0	0.177549794	0	0.214179084	0	0.293409884	0.314811617	0	0
Li2023VisualNeuron	0	0	0.059301388	0	0.940654337	0	0	0	0	0
Liu2023RankAxis	0.031820152	0.307548851	0	0	0.072827674	0.026554987	0.244772077	0	0.196266636	0.120189294
Lu2023Visual	0	0.895916224	0	0.081185393	0.020485772	0	0	0	0	0
Machado2023ShaRP	0	0	0	0	0.772085607	0.227761596	0	0	0	0
Meng2023Class	0	0	0	0	0.782578886	0.160200194	0	0.057166159	0	0
Metz2023VISITOR	0	0	0.648329794	0.022266701	0	0.028892236	0	0.300461084	0	0
Mir2023Circles	0	0.154846907	0	0	0.682509601	0	0	0	0	0.162319556
Mobaraki2023A	0.012879217	0	0.087208867	0	0.281398088	0	0	0.162346452	0.333368242	0.122717857
Morariu2023DumbleDR	0.036602575	0.022257648	0	0	0.676781416	0.161075518	0	0	0	0.103247009
Morgenshtern2023RiskFix	0.050142653	0	0	0	0	0	0	0	0	0.949681222
Onzenoodt2023Out	0.018992113	0	0	0	0	0.980957985	0	0	0	0
Piccolotto2023Data	0.06891761	0	0	0	0.435973257	0.205329776	0.289728791	0	0	0
Ploshchik2023MetaStackVis	0	0	0	0	0.177464128	0.440517515	0	0	0	0.381892681
Pomme2023NetPrune	0	0	0.029182909	0	0.70072031	0	0.263102174	0	0	0
Prasad2023ProactiV	0	0	0	0	0.999941885	0	0	0	0	0
Prasad2023The	0	0	0.031576231	0	0.869407952	0	0	0.040210348	0	0.058766779
Quadri2023Automatic	0	0	0	0	0.054177228	0.750656486	0.191827059	0	0	0
Ramsey2023Toward	0.184390336	0.285033524	0	0	0	0	0	0.272352785	0	0.258147091
Rathore2023VERB	0.074505605	0	0	0.377489477	0	0.101770788	0	0.446181357	0	0
Reif2023Visualizing	0	0	0	0.370625466	0	0.207189783	0	0.261910975	0	0.160119861
Robertson2023Angler	0	0	0	0.146891475	0	0	0	0	0	0.853064597
Schlegel2023Interactive	0	0	0	0	0.223251745	0.160993844	0.615586162	0	0	0
Sevastjanova2023Visual	0	0	0	0.267347395	0	0	0	0.394466519	0.338124156	0
Shao2023Visual	0.012623083	0.041086681	0.101111405	0.124801524	0	0	0	0.069901206	0.650453269	0
Shi2023MADDPGViz	0	0	0.999908507	0	0	0	0	0	0	0
Shi2023VDL	0	0	0	0	0.999918461	0	0	0	0	0
Shrestha2023Help	0.731484294	0	0	0	0	0	0	0	0	0.268430501
Simic2023XAIVIER	0.347651333	0	0.049634255	0	0.010871978	0	0	0	0	0.591780484
Sivaraman2023Ignore	0.89230901	0	0	0	0	0	0	0	0	0.099714376
Sohns2023Decision	0.088836662	0	0	0.015144758	0.676704586	0	0.063859135	0.146125793	0	0
Steinparz2023Visualizing	0	0	0	0	0.516403675	0	0.106496468	0	0	0.37671569
Strobelt2023Interactive	0	0	0	0	0	0	0	0.937816024	0	0.055981934
Sun2023Designing	0.761781573	0	0.198030576	0	0	0	0	0.040152248	0	0
Teng2023VISPUR	0.656474352	0.022001445	0	0.090857677	0	0	0	0	0	0.230629653
Thijssen2023Scaling	0.204038173	0	0	0	0.630278647	0.165560186	0	0	0	0
Troisemaine2023An	0.721408904	0.093745142	0	0	0	0	0	0	0	0.18438068
Tseng2023Collaborative	0.330119193	0	0.109178714	0	0.019408235	0	0	0	0	0.541238129
Tyagi2023NAS	0	0	0.204431668	0.271426618	0	0.018284203	0	0.09028887	0.162541404	0.252992123
Vieth2023ManiVault	0	0	0.078807577	0	0.043325271	0	0.547679782	0.046230134	0	0.283925802
Wang2023CommonsenseVIS	0	0	0	0.01581151	0	0	0	0.822936833	0.161206782	0
Wang2023DeepSeer	0.166527167	0	0.098356918	0	0	0	0	0.654174864	0.08090125	0
Wang2023DOMINO	0.190188155	0	0	0	0	0	0.718987107	0	0.050555065	0.040223889
Wang2023DRAVA	0.022706749	0	0.115490355	0	0	0.819679379	0	0.042081393	0	0
Wang2023Extending	0.835399389	0	0	0	0	0	0	0	0.164535791	0
Wang2023GAM	0.021763656	0	0	0	0	0	0	0	0	0.978192925
Wang2023HetVis	0	0	0.392260581	0	0.144305676	0.463376194	0	0	0	0
Wang2023Visual	0	0	0.096378878	0	0	0	0	0	0.903569043	0
Wang2023WebSHAP	0.03992945	0	0.146031097	0.012603391	0	0	0	0	0	0.801276684
Wang2023WizMap	0	0	0.048839971	0.726250708	0	0	0	0.105299346	0	0.11949046
Wentzel2023DASS	0.265313506	0	0	0.021591263	0	0.307709157	0	0	0	0.405343533
Wu2023ATICVis	0	0	0.075781725	0.822875023	0	0	0	0.067243479	0.034040228	0
Wu2023VizOPTICS	0	0	0	0	0	0.999901652	0	0	0	0
Xenopoulos2023Calibrate	0	0	0	0	0.170182869	0	0	0	0	0.829758644
Xenopoulos2023GALE	0.216244698	0	0	0.359472603	0.424147308	0	0	0	0	0
Xia2023Interactive	0	0	0	0.06197577	0.085390098	0.678751051	0	0	0.173836172	0
Xie2023Towards	0.015148707	0	0.032024167	0	0	0.269064873	0	0	0.674933493	0
Ye2023Visualizing	0	0.01215262	0.037403464	0	0.139033869	0	0	0	0	0.804479957
Yeh2023AttentionViz	0	0	0.019303696	0.98062706	0	0	0	0	0	0
Yen2023CrowdIDEA	0.54016906	0	0	0	0	0	0	0.459778339	0	0
Yuan2023Visual	0	0	0.077920049	0.022241812	0.100297689	0	0	0	0.79949218	0
Zeng2023iHELP	0	0	0	0.915311933	0.084619895	0	0	0	0	0
Zhang2023CohortVA	0	0	0	0	0	0	0	0.060473744	0.362540454	0.576923609
Zhang2023LabelVizier	0	0	0	0	0	0	0	0.67331928	0.163265899	0.163353294
Zhang2023SliceTeller	0	0	0.112373427	0	0.23850657	0	0	0	0	0.649068356
Zheng2023EmbeddingTree	0	0.329942644	0	0.278221518	0	0.047878046	0.022528248	0.160307363	0.16100961	0

